Sampling-Based Trajectory (re)planning for Differentially Flat Systems: Application to a 3D Gantry Crane

In this paper, a sampling-based trajectory planning algorithm for a laboratory-scale 3D gantry crane in an environment with static obstacles and subject to bounds on the velocity and acceleration of the gantry crane system is presented. The focus is on developing a fast motion planning algorithm for differentially flat systems, where intermediate results can be stored and reused for further tasks, such as replanning. The proposed approach is based on the informed optimal rapidly exploring random tree algorithm (informed RRT*), which is utilized to build trajectory trees that are reused for replanning when the start and/or target states change. In contrast to state-of-the-art approaches, the proposed motion planning algorithm incorporates a linear quadratic minimum time (LQTM) local planner. Thus, dynamic properties such as time optimality and the smoothness of the trajectory are directly considered in the proposed algorithm. Moreover, by integrating the branch-and-bound method to perform the pruning process on the trajectory tree, the proposed algorithm can eliminate points in the tree that do not contribute to finding better solutions. This helps to curb memory consumption and reduce the computational complexity during motion (re)planning. Simulation results for a validated mathematical model of a 3D gantry crane show the feasibility of the proposed approach.

==> figure/boxes.txt <==
% Generate the obstacle: 
p.box1 =  {[0.25 0.75 0.75], ... % edge sizes (x,y and z)
[1.5 0.1  0],...
0.2,...
[1 0 0]}; % coordinates of the origin point of the cube
p.box2 =   {[0.25 0.75 0.75] , ... % Default edge sizes (x,y and z)
  [0.75 0.5  0],...
  0.2,...
  [0 1 1]}; % coordinates of the origin point of the cube

==> figure/tikz/s1_sim/flat_gc_s1-1.tsv <==
0.0000	0.0000
0.1000	0.0011
0.2000	0.0023
0.3000	0.0040
0.4000	0.0064
0.5000	0.0096
0.6000	0.0139
0.7000	0.0193
0.8000	0.0258
0.9000	0.0336
1.0000	0.0426
1.1000	0.0528
1.2000	0.0641
1.3000	0.0764
1.4000	0.0897
1.5000	0.1038
1.6000	0.1186
1.7000	0.1340
1.8000	0.1499
1.9000	0.1660
2.0000	0.1822
2.1000	0.1983
2.2000	0.2143
2.3000	0.2299
2.4000	0.2450
2.5000	0.2594
2.6000	0.2730
2.7000	0.2856
2.8000	0.2972
2.9000	0.3076
3.0000	0.3167
3.1000	0.3244
3.2000	0.3306
3.3000	0.3354
3.4000	0.3385
3.5000	0.3400
3.6000	0.3399
3.7000	0.3382
3.8000	0.3348
3.9000	0.3298
4.0000	0.3232
4.1000	0.3151
4.2000	0.3056
4.3000	0.2946
4.4000	0.2824
4.5000	0.2690
4.6000	0.2546
4.7000	0.2392
4.8000	0.2230
4.9000	0.2062
5.0000	0.1889
5.1000	0.1713
5.2000	0.1535
5.3000	0.1357
5.4000	0.1180
5.5000	0.1007
5.6000	0.0840
5.7000	0.0679
5.8000	0.0526
5.9000	0.0383
6.0000	0.0251
6.1000	0.0132
6.2000	0.0026
6.3000	-0.0066
6.4000	-0.0142
6.5000	-0.0203
6.6000	-0.0248
6.7000	-0.0278
6.8000	-0.0292
6.9000	-0.0292
7.0000	-0.0280
7.1000	-0.0256
7.2000	-0.0224
7.3000	-0.0185
7.4000	-0.0144
7.4793	-0.0112
7.4793	-0.0112
7.5793	-0.0057
7.6793	-0.0004
7.7793	0.0050
7.8793	0.0106
7.9793	0.0167
8.0793	0.0235
8.1793	0.0310
8.2793	0.0392
8.3793	0.0484
8.4793	0.0583
8.5793	0.0692
8.6793	0.0809
8.7793	0.0934
8.8793	0.1066
8.9793	0.1205
9.0793	0.1348
9.1793	0.1497
9.2793	0.1648
9.3793	0.1801
9.4793	0.1955
9.5793	0.2108
9.6793	0.2259
9.7793	0.2406
9.8793	0.2549
9.9793	0.2685
10.0793	0.2815
10.1793	0.2935
10.2793	0.3047
10.3793	0.3148
10.4793	0.3238
10.5793	0.3315
10.6793	0.3380
10.7793	0.3432
10.8793	0.3470
10.9793	0.3495
11.0793	0.3505
11.1793	0.3501
11.2793	0.3483
11.3793	0.3451
11.4793	0.3406
11.5793	0.3348
11.6793	0.3277
11.7793	0.3195
11.8793	0.3101
11.9793	0.2997
12.0793	0.2884
12.1793	0.2762
12.2793	0.2633
12.3793	0.2497
12.4793	0.2356
12.5793	0.2212
12.6793	0.2064
12.7793	0.1915
12.8793	0.1765
12.9793	0.1616
13.0793	0.1469
13.1793	0.1325
13.2793	0.1186
13.3793	0.1051
13.4793	0.0923
13.5793	0.0803
13.6793	0.0690
13.7793	0.0586
13.8793	0.0492
13.9793	0.0407
14.0793	0.0331
14.1793	0.0266
14.2793	0.0210
14.3793	0.0163
14.4793	0.0123
14.5793	0.0091
14.6793	0.0063
14.7793	0.0039
14.8793	0.0016
14.9442	0.0000


==> figure/tikz/s1_sim/flat_gc_s1-10.tsv <==
0.0000	-0.0001
0.1000	-0.0001
0.2000	-0.0001
0.3000	-0.0002
0.4000	-0.0003
0.5000	-0.0004
0.6000	-0.0005
0.7000	-0.0005
0.8000	-0.0006
0.9000	-0.0006
1.0000	-0.0007
1.1000	-0.0006
1.2000	-0.0006
1.3000	-0.0005
1.4000	-0.0003
1.5000	-0.0002
1.6000	0.0001
1.7000	0.0004
1.8000	0.0007
1.9000	0.0011
2.0000	0.0015
2.1000	0.0020
2.2000	0.0025
2.3000	0.0031
2.4000	0.0037
2.5000	0.0044
2.6000	0.0051
2.7000	0.0058
2.8000	0.0066
2.9000	0.0073
3.0000	0.0082
3.1000	0.0090
3.2000	0.0098
3.3000	0.0107
3.4000	0.0115
3.5000	0.0123
3.6000	0.0132
3.7000	0.0140
3.8000	0.0148
3.9000	0.0156
4.0000	0.0163
4.1000	0.0170
4.2000	0.0177
4.3000	0.0183
4.4000	0.0188
4.5000	0.0193
4.6000	0.0197
4.7000	0.0201
4.8000	0.0204
4.9000	0.0205
5.0000	0.0206
5.1000	0.0206
5.2000	0.0205
5.3000	0.0203
5.4000	0.0200
5.5000	0.0196
5.6000	0.0190
5.7000	0.0183
5.8000	0.0175
5.9000	0.0165
6.0000	0.0155
6.1000	0.0142
6.2000	0.0129
6.3000	0.0114
6.4000	0.0097
6.5000	0.0079
6.6000	0.0059
6.7000	0.0038
6.8000	0.0016
6.9000	-0.0008
7.0000	-0.0034
7.1000	-0.0061
7.2000	-0.0089
7.3000	-0.0119
7.4000	-0.0150
7.4793	-0.0176
7.4793	-0.0172
7.5793	-0.0203
7.6793	-0.0230
7.7793	-0.0253
7.8793	-0.0272
7.9793	-0.0287
8.0793	-0.0299
8.1793	-0.0308
8.2793	-0.0314
8.3793	-0.0318
8.4793	-0.0319
8.5793	-0.0317
8.6793	-0.0314
8.7793	-0.0308
8.8793	-0.0301
8.9793	-0.0293
9.0793	-0.0283
9.1793	-0.0271
9.2793	-0.0259
9.3793	-0.0246
9.4793	-0.0232
9.5793	-0.0217
9.6793	-0.0202
9.7793	-0.0187
9.8793	-0.0171
9.9793	-0.0156
10.0793	-0.0140
10.1793	-0.0124
10.2793	-0.0109
10.3793	-0.0094
10.4793	-0.0079
10.5793	-0.0065
10.6793	-0.0051
10.7793	-0.0038
10.8793	-0.0026
10.9793	-0.0014
11.0793	-0.0002
11.1793	0.0008
11.2793	0.0018
11.3793	0.0027
11.4793	0.0035
11.5793	0.0042
11.6793	0.0049
11.7793	0.0055
11.8793	0.0060
11.9793	0.0064
12.0793	0.0068
12.1793	0.0071
12.2793	0.0073
12.3793	0.0074
12.4793	0.0075
12.5793	0.0075
12.6793	0.0074
12.7793	0.0073
12.8793	0.0071
12.9793	0.0069
13.0793	0.0067
13.1793	0.0064
13.2793	0.0060
13.3793	0.0056
13.4793	0.0052
13.5793	0.0048
13.6793	0.0044
13.7793	0.0039
13.8793	0.0035
13.9793	0.0030
14.0793	0.0026
14.1793	0.0022
14.2793	0.0018
14.3793	0.0014
14.4793	0.0011
14.5793	0.0009
14.6793	0.0007
14.7793	0.0005
14.8793	0.0005
14.9442	0.0005


==> figure/tikz/s1_sim/flat_gc_s1-11.tsv <==
0.0000	0.1000
0.1000	0.1000
0.2000	0.1000
0.3000	0.1000
0.4000	0.1000
0.5000	0.1000
0.6000	0.1000
0.7000	0.1000
0.8000	0.1000
0.9000	0.1000
1.0000	0.1000
1.1000	0.1000
1.2000	0.1000
1.3000	0.1000
1.4000	0.1000
1.5000	0.1000
1.6000	0.1000
1.7000	0.1000
1.8000	0.1000
1.9000	0.1000
2.0000	0.1000
2.1000	0.1000
2.2000	0.1000
2.3000	0.1000
2.4000	0.1000
2.5000	0.1000
2.6000	0.1000
2.7000	0.1000
2.8000	0.1000
2.9000	0.1000
3.0000	0.1000
3.1000	0.1000
3.2000	0.1000
3.3000	0.1000
3.4000	0.1000
3.5000	0.1000
3.6000	0.1000
3.7000	0.1000
3.8000	0.1000
3.9000	0.1000
4.0000	0.1000
4.1000	0.1000
4.2000	0.1000
4.3000	0.1000
4.4000	0.1000
4.5000	0.1000
4.6000	0.1000
4.7000	0.1000
4.8000	0.1000
4.9000	0.1000
5.0000	0.1000
5.1000	0.1000
5.2000	0.1000
5.3000	0.1000
5.4000	0.1000
5.5000	0.1000
5.6000	0.1000
5.7000	0.1000
5.8000	0.1000
5.9000	0.1000
6.0000	0.1000
6.1000	0.1000
6.2000	0.1000
6.3000	0.1000
6.4000	0.1000
6.5000	0.1000
6.6000	0.1000
6.7000	0.1000
6.8000	0.1000
6.9000	0.1000
7.0000	0.1000
7.1000	0.1000
7.2000	0.1000
7.3000	0.1000
7.4000	0.1000
7.4793	0.1000
7.4793	0.1000
7.5793	0.1000
7.6793	0.1000
7.7793	0.1000
7.8793	0.1000
7.9793	0.1000
8.0793	0.1000
8.1793	0.1000
8.2793	0.1000
8.3793	0.1000
8.4793	0.1000
8.5793	0.1000
8.6793	0.1000
8.7793	0.1000
8.8793	0.1000
8.9793	0.1000
9.0793	0.1000
9.1793	0.1000
9.2793	0.1000
9.3793	0.1000
9.4793	0.1000
9.5793	0.1000
9.6793	0.1000
9.7793	0.1000
9.8793	0.1000
9.9793	0.1000
10.0793	0.1000
10.1793	0.1000
10.2793	0.1000
10.3793	0.1000
10.4793	0.1000
10.5793	0.1000
10.6793	0.1000
10.7793	0.1000
10.8793	0.1000
10.9793	0.1000
11.0793	0.1000
11.1793	0.1000
11.2793	0.1000
11.3793	0.1000
11.4793	0.1000
11.5793	0.1000
11.6793	0.1000
11.7793	0.1000
11.8793	0.1000
11.9793	0.1000
12.0793	0.1000
12.1793	0.1000
12.2793	0.1000
12.3793	0.1000
12.4793	0.1000
12.5793	0.1000
12.6793	0.1000
12.7793	0.1000
12.8793	0.1000
12.9793	0.1000
13.0793	0.1000
13.1793	0.1000
13.2793	0.1000
13.3793	0.1000
13.4793	0.1000
13.5793	0.1000
13.6793	0.1000
13.7793	0.1000
13.8793	0.1000
13.9793	0.1000
14.0793	0.1000
14.1793	0.1000
14.2793	0.1000
14.3793	0.1000
14.4793	0.1000
14.5793	0.1000
14.6793	0.1000
14.7793	0.1000
14.8793	0.1000
14.9442	0.1000


==> figure/tikz/s1_sim/flat_gc_s1-12.tsv <==
0.0000	-0.1000
0.1000	-0.1000
0.2000	-0.1000
0.3000	-0.1000
0.4000	-0.1000
0.5000	-0.1000
0.6000	-0.1000
0.7000	-0.1000
0.8000	-0.1000
0.9000	-0.1000
1.0000	-0.1000
1.1000	-0.1000
1.2000	-0.1000
1.3000	-0.1000
1.4000	-0.1000
1.5000	-0.1000
1.6000	-0.1000
1.7000	-0.1000
1.8000	-0.1000
1.9000	-0.1000
2.0000	-0.1000
2.1000	-0.1000
2.2000	-0.1000
2.3000	-0.1000
2.4000	-0.1000
2.5000	-0.1000
2.6000	-0.1000
2.7000	-0.1000
2.8000	-0.1000
2.9000	-0.1000
3.0000	-0.1000
3.1000	-0.1000
3.2000	-0.1000
3.3000	-0.1000
3.4000	-0.1000
3.5000	-0.1000
3.6000	-0.1000
3.7000	-0.1000
3.8000	-0.1000
3.9000	-0.1000
4.0000	-0.1000
4.1000	-0.1000
4.2000	-0.1000
4.3000	-0.1000
4.4000	-0.1000
4.5000	-0.1000
4.6000	-0.1000
4.7000	-0.1000
4.8000	-0.1000
4.9000	-0.1000
5.0000	-0.1000
5.1000	-0.1000
5.2000	-0.1000
5.3000	-0.1000
5.4000	-0.1000
5.5000	-0.1000
5.6000	-0.1000
5.7000	-0.1000
5.8000	-0.1000
5.9000	-0.1000
6.0000	-0.1000
6.1000	-0.1000
6.2000	-0.1000
6.3000	-0.1000
6.4000	-0.1000
6.5000	-0.1000
6.6000	-0.1000
6.7000	-0.1000
6.8000	-0.1000
6.9000	-0.1000
7.0000	-0.1000
7.1000	-0.1000
7.2000	-0.1000
7.3000	-0.1000
7.4000	-0.1000
7.4793	-0.1000
7.4793	-0.1000
7.5793	-0.1000
7.6793	-0.1000
7.7793	-0.1000
7.8793	-0.1000
7.9793	-0.1000
8.0793	-0.1000
8.1793	-0.1000
8.2793	-0.1000
8.3793	-0.1000
8.4793	-0.1000
8.5793	-0.1000
8.6793	-0.1000
8.7793	-0.1000
8.8793	-0.1000
8.9793	-0.1000
9.0793	-0.1000
9.1793	-0.1000
9.2793	-0.1000
9.3793	-0.1000
9.4793	-0.1000
9.5793	-0.1000
9.6793	-0.1000
9.7793	-0.1000
9.8793	-0.1000
9.9793	-0.1000
10.0793	-0.1000
10.1793	-0.1000
10.2793	-0.1000
10.3793	-0.1000
10.4793	-0.1000
10.5793	-0.1000
10.6793	-0.1000
10.7793	-0.1000
10.8793	-0.1000
10.9793	-0.1000
11.0793	-0.1000
11.1793	-0.1000
11.2793	-0.1000
11.3793	-0.1000
11.4793	-0.1000
11.5793	-0.1000
11.6793	-0.1000
11.7793	-0.1000
11.8793	-0.1000
11.9793	-0.1000
12.0793	-0.1000
12.1793	-0.1000
12.2793	-0.1000
12.3793	-0.1000
12.4793	-0.1000
12.5793	-0.1000
12.6793	-0.1000
12.7793	-0.1000
12.8793	-0.1000
12.9793	-0.1000
13.0793	-0.1000
13.1793	-0.1000
13.2793	-0.1000
13.3793	-0.1000
13.4793	-0.1000
13.5793	-0.1000
13.6793	-0.1000
13.7793	-0.1000
13.8793	-0.1000
13.9793	-0.1000
14.0793	-0.1000
14.1793	-0.1000
14.2793	-0.1000
14.3793	-0.1000
14.4793	-0.1000
14.5793	-0.1000
14.6793	-0.1000
14.7793	-0.1000
14.8793	-0.1000
14.9442	-0.1000


==> figure/tikz/s1_sim/flat_gc_s1-13.tsv <==
0.0000	0.0000
0.1000	-0.0000
0.2000	-0.0000
0.3000	-0.0001
0.4000	-0.0002
0.5000	-0.0003
0.6000	-0.0005
0.7000	-0.0008
0.8000	-0.0011
0.9000	-0.0014
1.0000	-0.0018
1.1000	-0.0023
1.2000	-0.0027
1.3000	-0.0032
1.4000	-0.0038
1.5000	-0.0043
1.6000	-0.0048
1.7000	-0.0053
1.8000	-0.0058
1.9000	-0.0063
2.0000	-0.0067
2.1000	-0.0071
2.2000	-0.0074
2.3000	-0.0077
2.4000	-0.0078
2.5000	-0.0079
2.6000	-0.0079
2.7000	-0.0078
2.8000	-0.0076
2.9000	-0.0073
3.0000	-0.0069
3.1000	-0.0063
3.2000	-0.0057
3.3000	-0.0049
3.4000	-0.0040
3.5000	-0.0030
3.6000	-0.0019
3.7000	-0.0007
3.8000	0.0007
3.9000	0.0021
4.0000	0.0036
4.1000	0.0052
4.2000	0.0069
4.3000	0.0086
4.4000	0.0104
4.5000	0.0122
4.6000	0.0141
4.7000	0.0159
4.8000	0.0178
4.9000	0.0196
5.0000	0.0214
5.1000	0.0232
5.2000	0.0249
5.3000	0.0265
5.4000	0.0281
5.5000	0.0295
5.6000	0.0308
5.7000	0.0320
5.8000	0.0330
5.9000	0.0339
6.0000	0.0347
6.1000	0.0353
6.2000	0.0357
6.3000	0.0359
6.4000	0.0360
6.5000	0.0359
6.6000	0.0356
6.7000	0.0352
6.8000	0.0347
6.9000	0.0340
7.0000	0.0332
7.1000	0.0324
7.2000	0.0315
7.3000	0.0306
7.4000	0.0297
7.4793	0.0291
7.4793	0.0291
7.5793	0.0283
7.6793	0.0275
7.7793	0.0264
7.8793	0.0250
7.9793	0.0232
8.0793	0.0208
8.1793	0.0178
8.2793	0.0142
8.3793	0.0100
8.4793	0.0051
8.5793	-0.0005
8.6793	-0.0067
8.7793	-0.0135
8.8793	-0.0208
8.9793	-0.0287
9.0793	-0.0369
9.1793	-0.0456
9.2793	-0.0546
9.3793	-0.0638
9.4793	-0.0731
9.5793	-0.0825
9.6793	-0.0919
9.7793	-0.1013
9.8793	-0.1104
9.9793	-0.1193
10.0793	-0.1279
10.1793	-0.1361
10.2793	-0.1439
10.3793	-0.1511
10.4793	-0.1577
10.5793	-0.1637
10.6793	-0.1690
10.7793	-0.1736
10.8793	-0.1774
10.9793	-0.1804
11.0793	-0.1826
11.1793	-0.1839
11.2793	-0.1844
11.3793	-0.1841
11.4793	-0.1829
11.5793	-0.1809
11.6793	-0.1781
11.7793	-0.1746
11.8793	-0.1702
11.9793	-0.1652
12.0793	-0.1595
12.1793	-0.1532
12.2793	-0.1464
12.3793	-0.1390
12.4793	-0.1313
12.5793	-0.1232
12.6793	-0.1149
12.7793	-0.1063
12.8793	-0.0977
12.9793	-0.0890
13.0793	-0.0804
13.1793	-0.0719
13.2793	-0.0637
13.3793	-0.0557
13.4793	-0.0481
13.5793	-0.0409
13.6793	-0.0342
13.7793	-0.0280
13.8793	-0.0224
13.9793	-0.0175
14.0793	-0.0132
14.1793	-0.0095
14.2793	-0.0065
14.3793	-0.0042
14.4793	-0.0024
14.5793	-0.0012
14.6793	-0.0005
14.7793	-0.0001
14.8793	-0.0000
14.9442	0.0000


==> figure/tikz/s1_sim/flat_gc_s1-14.tsv <==
0.0000	0.2500
0.1000	0.2500
0.2000	0.2500
0.3000	0.2500
0.4000	0.2500
0.5000	0.2500
0.6000	0.2500
0.7000	0.2500
0.8000	0.2500
0.9000	0.2500
1.0000	0.2500
1.1000	0.2500
1.2000	0.2500
1.3000	0.2500
1.4000	0.2500
1.5000	0.2500
1.6000	0.2500
1.7000	0.2500
1.8000	0.2500
1.9000	0.2500
2.0000	0.2500
2.1000	0.2500
2.2000	0.2500
2.3000	0.2500
2.4000	0.2500
2.5000	0.2500
2.6000	0.2500
2.7000	0.2500
2.8000	0.2500
2.9000	0.2500
3.0000	0.2500
3.1000	0.2500
3.2000	0.2500
3.3000	0.2500
3.4000	0.2500
3.5000	0.2500
3.6000	0.2500
3.7000	0.2500
3.8000	0.2500
3.9000	0.2500
4.0000	0.2500
4.1000	0.2500
4.2000	0.2500
4.3000	0.2500
4.4000	0.2500
4.5000	0.2500
4.6000	0.2500
4.7000	0.2500
4.8000	0.2500
4.9000	0.2500
5.0000	0.2500
5.1000	0.2500
5.2000	0.2500
5.3000	0.2500
5.4000	0.2500
5.5000	0.2500
5.6000	0.2500
5.7000	0.2500
5.8000	0.2500
5.9000	0.2500
6.0000	0.2500
6.1000	0.2500
6.2000	0.2500
6.3000	0.2500
6.4000	0.2500
6.5000	0.2500
6.6000	0.2500
6.7000	0.2500
6.8000	0.2500
6.9000	0.2500
7.0000	0.2500
7.1000	0.2500
7.2000	0.2500
7.3000	0.2500
7.4000	0.2500
7.4793	0.2500
7.4793	0.2500
7.5793	0.2500
7.6793	0.2500
7.7793	0.2500
7.8793	0.2500
7.9793	0.2500
8.0793	0.2500
8.1793	0.2500
8.2793	0.2500
8.3793	0.2500
8.4793	0.2500
8.5793	0.2500
8.6793	0.2500
8.7793	0.2500
8.8793	0.2500
8.9793	0.2500
9.0793	0.2500
9.1793	0.2500
9.2793	0.2500
9.3793	0.2500
9.4793	0.2500
9.5793	0.2500
9.6793	0.2500
9.7793	0.2500
9.8793	0.2500
9.9793	0.2500
10.0793	0.2500
10.1793	0.2500
10.2793	0.2500
10.3793	0.2500
10.4793	0.2500
10.5793	0.2500
10.6793	0.2500
10.7793	0.2500
10.8793	0.2500
10.9793	0.2500
11.0793	0.2500
11.1793	0.2500
11.2793	0.2500
11.3793	0.2500
11.4793	0.2500
11.5793	0.2500
11.6793	0.2500
11.7793	0.2500
11.8793	0.2500
11.9793	0.2500
12.0793	0.2500
12.1793	0.2500
12.2793	0.2500
12.3793	0.2500
12.4793	0.2500
12.5793	0.2500
12.6793	0.2500
12.7793	0.2500
12.8793	0.2500
12.9793	0.2500
13.0793	0.2500
13.1793	0.2500
13.2793	0.2500
13.3793	0.2500
13.4793	0.2500
13.5793	0.2500
13.6793	0.2500
13.7793	0.2500
13.8793	0.2500
13.9793	0.2500
14.0793	0.2500
14.1793	0.2500
14.2793	0.2500
14.3793	0.2500
14.4793	0.2500
14.5793	0.2500
14.6793	0.2500
14.7793	0.2500
14.8793	0.2500
14.9442	0.2500


==> figure/tikz/s1_sim/flat_gc_s1-15.tsv <==
0.0000	-0.2500
0.1000	-0.2500
0.2000	-0.2500
0.3000	-0.2500
0.4000	-0.2500
0.5000	-0.2500
0.6000	-0.2500
0.7000	-0.2500
0.8000	-0.2500
0.9000	-0.2500
1.0000	-0.2500
1.1000	-0.2500
1.2000	-0.2500
1.3000	-0.2500
1.4000	-0.2500
1.5000	-0.2500
1.6000	-0.2500
1.7000	-0.2500
1.8000	-0.2500
1.9000	-0.2500
2.0000	-0.2500
2.1000	-0.2500
2.2000	-0.2500
2.3000	-0.2500
2.4000	-0.2500
2.5000	-0.2500
2.6000	-0.2500
2.7000	-0.2500
2.8000	-0.2500
2.9000	-0.2500
3.0000	-0.2500
3.1000	-0.2500
3.2000	-0.2500
3.3000	-0.2500
3.4000	-0.2500
3.5000	-0.2500
3.6000	-0.2500
3.7000	-0.2500
3.8000	-0.2500
3.9000	-0.2500
4.0000	-0.2500
4.1000	-0.2500
4.2000	-0.2500
4.3000	-0.2500
4.4000	-0.2500
4.5000	-0.2500
4.6000	-0.2500
4.7000	-0.2500
4.8000	-0.2500
4.9000	-0.2500
5.0000	-0.2500
5.1000	-0.2500
5.2000	-0.2500
5.3000	-0.2500
5.4000	-0.2500
5.5000	-0.2500
5.6000	-0.2500
5.7000	-0.2500
5.8000	-0.2500
5.9000	-0.2500
6.0000	-0.2500
6.1000	-0.2500
6.2000	-0.2500
6.3000	-0.2500
6.4000	-0.2500
6.5000	-0.2500
6.6000	-0.2500
6.7000	-0.2500
6.8000	-0.2500
6.9000	-0.2500
7.0000	-0.2500
7.1000	-0.2500
7.2000	-0.2500
7.3000	-0.2500
7.4000	-0.2500
7.4793	-0.2500
7.4793	-0.2500
7.5793	-0.2500
7.6793	-0.2500
7.7793	-0.2500
7.8793	-0.2500
7.9793	-0.2500
8.0793	-0.2500
8.1793	-0.2500
8.2793	-0.2500
8.3793	-0.2500
8.4793	-0.2500
8.5793	-0.2500
8.6793	-0.2500
8.7793	-0.2500
8.8793	-0.2500
8.9793	-0.2500
9.0793	-0.2500
9.1793	-0.2500
9.2793	-0.2500
9.3793	-0.2500
9.4793	-0.2500
9.5793	-0.2500
9.6793	-0.2500
9.7793	-0.2500
9.8793	-0.2500
9.9793	-0.2500
10.0793	-0.2500
10.1793	-0.2500
10.2793	-0.2500
10.3793	-0.2500
10.4793	-0.2500
10.5793	-0.2500
10.6793	-0.2500
10.7793	-0.2500
10.8793	-0.2500
10.9793	-0.2500
11.0793	-0.2500
11.1793	-0.2500
11.2793	-0.2500
11.3793	-0.2500
11.4793	-0.2500
11.5793	-0.2500
11.6793	-0.2500
11.7793	-0.2500
11.8793	-0.2500
11.9793	-0.2500
12.0793	-0.2500
12.1793	-0.2500
12.2793	-0.2500
12.3793	-0.2500
12.4793	-0.2500
12.5793	-0.2500
12.6793	-0.2500
12.7793	-0.2500
12.8793	-0.2500
12.9793	-0.2500
13.0793	-0.2500
13.1793	-0.2500
13.2793	-0.2500
13.3793	-0.2500
13.4793	-0.2500
13.5793	-0.2500
13.6793	-0.2500
13.7793	-0.2500
13.8793	-0.2500
13.9793	-0.2500
14.0793	-0.2500
14.1793	-0.2500
14.2793	-0.2500
14.3793	-0.2500
14.4793	-0.2500
14.5793	-0.2500
14.6793	-0.2500
14.7793	-0.2500
14.8793	-0.2500
14.9442	-0.2500


==> figure/tikz/s1_sim/flat_gc_s1-16.tsv <==
0.0000	-0.1639
0.1000	-0.1639
0.2000	-0.1640
0.3000	-0.1641
0.4000	-0.1643
0.5000	-0.1645
0.6000	-0.1646
0.7000	-0.1648
0.8000	-0.1650
0.9000	-0.1651
1.0000	-0.1653
1.1000	-0.1654
1.2000	-0.1655
1.3000	-0.1656
1.4000	-0.1656
1.5000	-0.1656
1.6000	-0.1656
1.7000	-0.1655
1.8000	-0.1654
1.9000	-0.1653
2.0000	-0.1652
2.1000	-0.1650
2.2000	-0.1648
2.3000	-0.1645
2.4000	-0.1643
2.5000	-0.1640
2.6000	-0.1637
2.7000	-0.1634
2.8000	-0.1630
2.9000	-0.1626
3.0000	-0.1623
3.1000	-0.1619
3.2000	-0.1615
3.3000	-0.1611
3.4000	-0.1607
3.5000	-0.1604
3.6000	-0.1600
3.7000	-0.1597
3.8000	-0.1593
3.9000	-0.1590
4.0000	-0.1587
4.1000	-0.1584
4.2000	-0.1582
4.3000	-0.1580
4.4000	-0.1579
4.5000	-0.1577
4.6000	-0.1577
4.7000	-0.1576
4.8000	-0.1577
4.9000	-0.1577
5.0000	-0.1579
5.1000	-0.1580
5.2000	-0.1583
5.3000	-0.1585
5.4000	-0.1589
5.5000	-0.1592
5.6000	-0.1597
5.7000	-0.1601
5.8000	-0.1606
5.9000	-0.1611
6.0000	-0.1617
6.1000	-0.1622
6.2000	-0.1628
6.3000	-0.1634
6.4000	-0.1639
6.5000	-0.1645
6.6000	-0.1650
6.7000	-0.1655
6.8000	-0.1659
6.9000	-0.1663
7.0000	-0.1666
7.1000	-0.1668
7.2000	-0.1669
7.3000	-0.1669
7.4000	-0.1667
7.4793	-0.1665
7.4793	-0.1665
7.5793	-0.1664
7.6793	-0.1669
7.7793	-0.1678
7.8793	-0.1692
7.9793	-0.1708
8.0793	-0.1727
8.1793	-0.1747
8.2793	-0.1768
8.3793	-0.1790
8.4793	-0.1812
8.5793	-0.1833
8.6793	-0.1853
8.7793	-0.1872
8.8793	-0.1890
8.9793	-0.1906
9.0793	-0.1919
9.1793	-0.1930
9.2793	-0.1939
9.3793	-0.1946
9.4793	-0.1950
9.5793	-0.1951
9.6793	-0.1949
9.7793	-0.1945
9.8793	-0.1938
9.9793	-0.1929
10.0793	-0.1917
10.1793	-0.1903
10.2793	-0.1887
10.3793	-0.1869
10.4793	-0.1848
10.5793	-0.1826
10.6793	-0.1803
10.7793	-0.1778
10.8793	-0.1752
10.9793	-0.1725
11.0793	-0.1698
11.1793	-0.1670
11.2793	-0.1642
11.3793	-0.1614
11.4793	-0.1586
11.5793	-0.1559
11.6793	-0.1533
11.7793	-0.1508
11.8793	-0.1483
11.9793	-0.1461
12.0793	-0.1440
12.1793	-0.1421
12.2793	-0.1403
12.3793	-0.1389
12.4793	-0.1376
12.5793	-0.1366
12.6793	-0.1358
12.7793	-0.1353
12.8793	-0.1351
12.9793	-0.1351
13.0793	-0.1355
13.1793	-0.1360
13.2793	-0.1369
13.3793	-0.1380
13.4793	-0.1393
13.5793	-0.1408
13.6793	-0.1425
13.7793	-0.1444
13.8793	-0.1464
13.9793	-0.1485
14.0793	-0.1507
14.1793	-0.1529
14.2793	-0.1551
14.3793	-0.1571
14.4793	-0.1590
14.5793	-0.1607
14.6793	-0.1621
14.7793	-0.1632
14.8793	-0.1638
14.9442	-0.1639


==> figure/tikz/s1_sim/flat_gc_s1-17.tsv <==
0.0000	0.2000
0.1000	0.2000
0.2000	0.2000
0.3000	0.2000
0.4000	0.2000
0.5000	0.2000
0.6000	0.2000
0.7000	0.2000
0.8000	0.2000
0.9000	0.2000
1.0000	0.2000
1.1000	0.2000
1.2000	0.2000
1.3000	0.2000
1.4000	0.2000
1.5000	0.2000
1.6000	0.2000
1.7000	0.2000
1.8000	0.2000
1.9000	0.2000
2.0000	0.2000
2.1000	0.2000
2.2000	0.2000
2.3000	0.2000
2.4000	0.2000
2.5000	0.2000
2.6000	0.2000
2.7000	0.2000
2.8000	0.2000
2.9000	0.2000
3.0000	0.2000
3.1000	0.2000
3.2000	0.2000
3.3000	0.2000
3.4000	0.2000
3.5000	0.2000
3.6000	0.2000
3.7000	0.2000
3.8000	0.2000
3.9000	0.2000
4.0000	0.2000
4.1000	0.2000
4.2000	0.2000
4.3000	0.2000
4.4000	0.2000
4.5000	0.2000
4.6000	0.2000
4.7000	0.2000
4.8000	0.2000
4.9000	0.2000
5.0000	0.2000
5.1000	0.2000
5.2000	0.2000
5.3000	0.2000
5.4000	0.2000
5.5000	0.2000
5.6000	0.2000
5.7000	0.2000
5.8000	0.2000
5.9000	0.2000
6.0000	0.2000
6.1000	0.2000
6.2000	0.2000
6.3000	0.2000
6.4000	0.2000
6.5000	0.2000
6.6000	0.2000
6.7000	0.2000
6.8000	0.2000
6.9000	0.2000
7.0000	0.2000
7.1000	0.2000
7.2000	0.2000
7.3000	0.2000
7.4000	0.2000
7.4793	0.2000
7.4793	0.2000
7.5793	0.2000
7.6793	0.2000
7.7793	0.2000
7.8793	0.2000
7.9793	0.2000
8.0793	0.2000
8.1793	0.2000
8.2793	0.2000
8.3793	0.2000
8.4793	0.2000
8.5793	0.2000
8.6793	0.2000
8.7793	0.2000
8.8793	0.2000
8.9793	0.2000
9.0793	0.2000
9.1793	0.2000
9.2793	0.2000
9.3793	0.2000
9.4793	0.2000
9.5793	0.2000
9.6793	0.2000
9.7793	0.2000
9.8793	0.2000
9.9793	0.2000
10.0793	0.2000
10.1793	0.2000
10.2793	0.2000
10.3793	0.2000
10.4793	0.2000
10.5793	0.2000
10.6793	0.2000
10.7793	0.2000
10.8793	0.2000
10.9793	0.2000
11.0793	0.2000
11.1793	0.2000
11.2793	0.2000
11.3793	0.2000
11.4793	0.2000
11.5793	0.2000
11.6793	0.2000
11.7793	0.2000
11.8793	0.2000
11.9793	0.2000
12.0793	0.2000
12.1793	0.2000
12.2793	0.2000
12.3793	0.2000
12.4793	0.2000
12.5793	0.2000
12.6793	0.2000
12.7793	0.2000
12.8793	0.2000
12.9793	0.2000
13.0793	0.2000
13.1793	0.2000
13.2793	0.2000
13.3793	0.2000
13.4793	0.2000
13.5793	0.2000
13.6793	0.2000
13.7793	0.2000
13.8793	0.2000
13.9793	0.2000
14.0793	0.2000
14.1793	0.2000
14.2793	0.2000
14.3793	0.2000
14.4793	0.2000
14.5793	0.2000
14.6793	0.2000
14.7793	0.2000
14.8793	0.2000
14.9442	0.2000


==> figure/tikz/s1_sim/flat_gc_s1-18.tsv <==
0.0000	-0.2000
0.1000	-0.2000
0.2000	-0.2000
0.3000	-0.2000
0.4000	-0.2000
0.5000	-0.2000
0.6000	-0.2000
0.7000	-0.2000
0.8000	-0.2000
0.9000	-0.2000
1.0000	-0.2000
1.1000	-0.2000
1.2000	-0.2000
1.3000	-0.2000
1.4000	-0.2000
1.5000	-0.2000
1.6000	-0.2000
1.7000	-0.2000
1.8000	-0.2000
1.9000	-0.2000
2.0000	-0.2000
2.1000	-0.2000
2.2000	-0.2000
2.3000	-0.2000
2.4000	-0.2000
2.5000	-0.2000
2.6000	-0.2000
2.7000	-0.2000
2.8000	-0.2000
2.9000	-0.2000
3.0000	-0.2000
3.1000	-0.2000
3.2000	-0.2000
3.3000	-0.2000
3.4000	-0.2000
3.5000	-0.2000
3.6000	-0.2000
3.7000	-0.2000
3.8000	-0.2000
3.9000	-0.2000
4.0000	-0.2000
4.1000	-0.2000
4.2000	-0.2000
4.3000	-0.2000
4.4000	-0.2000
4.5000	-0.2000
4.6000	-0.2000
4.7000	-0.2000
4.8000	-0.2000
4.9000	-0.2000
5.0000	-0.2000
5.1000	-0.2000
5.2000	-0.2000
5.3000	-0.2000
5.4000	-0.2000
5.5000	-0.2000
5.6000	-0.2000
5.7000	-0.2000
5.8000	-0.2000
5.9000	-0.2000
6.0000	-0.2000
6.1000	-0.2000
6.2000	-0.2000
6.3000	-0.2000
6.4000	-0.2000
6.5000	-0.2000
6.6000	-0.2000
6.7000	-0.2000
6.8000	-0.2000
6.9000	-0.2000
7.0000	-0.2000
7.1000	-0.2000
7.2000	-0.2000
7.3000	-0.2000
7.4000	-0.2000
7.4793	-0.2000
7.4793	-0.2000
7.5793	-0.2000
7.6793	-0.2000
7.7793	-0.2000
7.8793	-0.2000
7.9793	-0.2000
8.0793	-0.2000
8.1793	-0.2000
8.2793	-0.2000
8.3793	-0.2000
8.4793	-0.2000
8.5793	-0.2000
8.6793	-0.2000
8.7793	-0.2000
8.8793	-0.2000
8.9793	-0.2000
9.0793	-0.2000
9.1793	-0.2000
9.2793	-0.2000
9.3793	-0.2000
9.4793	-0.2000
9.5793	-0.2000
9.6793	-0.2000
9.7793	-0.2000
9.8793	-0.2000
9.9793	-0.2000
10.0793	-0.2000
10.1793	-0.2000
10.2793	-0.2000
10.3793	-0.2000
10.4793	-0.2000
10.5793	-0.2000
10.6793	-0.2000
10.7793	-0.2000
10.8793	-0.2000
10.9793	-0.2000
11.0793	-0.2000
11.1793	-0.2000
11.2793	-0.2000
11.3793	-0.2000
11.4793	-0.2000
11.5793	-0.2000
11.6793	-0.2000
11.7793	-0.2000
11.8793	-0.2000
11.9793	-0.2000
12.0793	-0.2000
12.1793	-0.2000
12.2793	-0.2000
12.3793	-0.2000
12.4793	-0.2000
12.5793	-0.2000
12.6793	-0.2000
12.7793	-0.2000
12.8793	-0.2000
12.9793	-0.2000
13.0793	-0.2000
13.1793	-0.2000
13.2793	-0.2000
13.3793	-0.2000
13.4793	-0.2000
13.5793	-0.2000
13.6793	-0.2000
13.7793	-0.2000
13.8793	-0.2000
13.9793	-0.2000
14.0793	-0.2000
14.1793	-0.2000
14.2793	-0.2000
14.3793	-0.2000
14.4793	-0.2000
14.5793	-0.2000
14.6793	-0.2000
14.7793	-0.2000
14.8793	-0.2000
14.9442	-0.2000


==> figure/tikz/s1_sim/flat_gc_s1-19.tsv <==
0.0000	0.0000
0.1000	0.0007
0.2000	0.0024
0.3000	0.0049
0.4000	0.0078
0.5000	0.0109
0.6000	0.0139
0.7000	0.0166
0.8000	0.0188
0.9000	0.0203
1.0000	0.0209
1.1000	0.0205
1.2000	0.0190
1.3000	0.0162
1.4000	0.0121
1.5000	0.0066
1.6000	-0.0004
1.7000	-0.0089
1.8000	-0.0188
1.9000	-0.0303
2.0000	-0.0432
2.1000	-0.0576
2.2000	-0.0734
2.3000	-0.0906
2.4000	-0.1091
2.5000	-0.1288
2.6000	-0.1496
2.7000	-0.1714
2.8000	-0.1942
2.9000	-0.2177
3.0000	-0.2419
3.1000	-0.2667
3.2000	-0.2918
3.3000	-0.3172
3.4000	-0.3426
3.5000	-0.3680
3.6000	-0.3931
3.7000	-0.4177
3.8000	-0.4418
3.9000	-0.4651
4.0000	-0.4875
4.1000	-0.5087
4.2000	-0.5286
4.3000	-0.5470
4.4000	-0.5637
4.5000	-0.5786
4.6000	-0.5914
4.7000	-0.6020
4.8000	-0.6102
4.9000	-0.6158
5.0000	-0.6187
5.1000	-0.6187
5.2000	-0.6156
5.3000	-0.6094
5.4000	-0.5997
5.5000	-0.5865
5.6000	-0.5697
5.7000	-0.5492
5.8000	-0.5247
5.9000	-0.4962
6.0000	-0.4636
6.1000	-0.4268
6.2000	-0.3858
6.3000	-0.3403
6.4000	-0.2906
6.5000	-0.2363
6.6000	-0.1776
6.7000	-0.1145
6.8000	-0.0469
6.9000	0.0252
7.0000	0.1016
7.1000	0.1824
7.2000	0.2674
7.3000	0.3566
7.4000	0.4497
7.4793	0.5264
7.4793	0.5264
7.5793	0.6179
7.6793	0.6965
7.7793	0.7632
7.8793	0.8186
7.9793	0.8635
8.0793	0.8986
8.1793	0.9246
8.2793	0.9422
8.3793	0.9518
8.4793	0.9543
8.5793	0.9500
8.6793	0.9397
8.7793	0.9238
8.8793	0.9028
8.9793	0.8774
9.0793	0.8479
9.1793	0.8148
9.2793	0.7787
9.3793	0.7399
9.4793	0.6988
9.5793	0.6559
9.6793	0.6116
9.7793	0.5662
9.8793	0.5201
9.9793	0.4736
10.0793	0.4270
10.1793	0.3806
10.2793	0.3347
10.3793	0.2896
10.4793	0.2454
10.5793	0.2024
10.6793	0.1607
10.7793	0.1207
10.8793	0.0823
10.9793	0.0459
11.0793	0.0114
11.1793	-0.0210
11.2793	-0.0512
11.3793	-0.0792
11.4793	-0.1048
11.5793	-0.1281
11.6793	-0.1489
11.7793	-0.1674
11.8793	-0.1835
11.9793	-0.1972
12.0793	-0.2085
12.1793	-0.2175
12.2793	-0.2242
12.3793	-0.2287
12.4793	-0.2311
12.5793	-0.2314
12.6793	-0.2297
12.7793	-0.2262
12.8793	-0.2210
12.9793	-0.2141
13.0793	-0.2057
13.1793	-0.1960
13.2793	-0.1850
13.3793	-0.1730
13.4793	-0.1601
13.5793	-0.1465
13.6793	-0.1324
13.7793	-0.1179
13.8793	-0.1034
13.9793	-0.0888
14.0793	-0.0746
14.1793	-0.0609
14.2793	-0.0480
14.3793	-0.0361
14.4793	-0.0254
14.5793	-0.0163
14.6793	-0.0089
14.7793	-0.0036
14.8793	-0.0006
14.9442	-0.0000


==> figure/tikz/s1_sim/flat_gc_s1-2.tsv <==
0.0000	-0.5000
0.1000	-0.5000
0.2000	-0.5000
0.3000	-0.5000
0.4000	-0.5000
0.5000	-0.5000
0.6000	-0.5000
0.7000	-0.5000
0.8000	-0.5000
0.9000	-0.5000
1.0000	-0.5000
1.1000	-0.5000
1.2000	-0.5000
1.3000	-0.5000
1.4000	-0.5000
1.5000	-0.5000
1.6000	-0.5000
1.7000	-0.5000
1.8000	-0.5000
1.9000	-0.5000
2.0000	-0.5000
2.1000	-0.5000
2.2000	-0.5000
2.3000	-0.5000
2.4000	-0.5000
2.5000	-0.5000
2.6000	-0.5000
2.7000	-0.5000
2.8000	-0.5000
2.9000	-0.5000
3.0000	-0.5000
3.1000	-0.5000
3.2000	-0.5000
3.3000	-0.5000
3.4000	-0.5000
3.5000	-0.5000
3.6000	-0.5000
3.7000	-0.5000
3.8000	-0.5000
3.9000	-0.5000
4.0000	-0.5000
4.1000	-0.5000
4.2000	-0.5000
4.3000	-0.5000
4.4000	-0.5000
4.5000	-0.5000
4.6000	-0.5000
4.7000	-0.5000
4.8000	-0.5000
4.9000	-0.5000
5.0000	-0.5000
5.1000	-0.5000
5.2000	-0.5000
5.3000	-0.5000
5.4000	-0.5000
5.5000	-0.5000
5.6000	-0.5000
5.7000	-0.5000
5.8000	-0.5000
5.9000	-0.5000
6.0000	-0.5000
6.1000	-0.5000
6.2000	-0.5000
6.3000	-0.5000
6.4000	-0.5000
6.5000	-0.5000
6.6000	-0.5000
6.7000	-0.5000
6.8000	-0.5000
6.9000	-0.5000
7.0000	-0.5000
7.1000	-0.5000
7.2000	-0.5000
7.3000	-0.5000
7.4000	-0.5000
7.4793	-0.5000
7.4793	-0.5000
7.5793	-0.5000
7.6793	-0.5000
7.7793	-0.5000
7.8793	-0.5000
7.9793	-0.5000
8.0793	-0.5000
8.1793	-0.5000
8.2793	-0.5000
8.3793	-0.5000
8.4793	-0.5000
8.5793	-0.5000
8.6793	-0.5000
8.7793	-0.5000
8.8793	-0.5000
8.9793	-0.5000
9.0793	-0.5000
9.1793	-0.5000
9.2793	-0.5000
9.3793	-0.5000
9.4793	-0.5000
9.5793	-0.5000
9.6793	-0.5000
9.7793	-0.5000
9.8793	-0.5000
9.9793	-0.5000
10.0793	-0.5000
10.1793	-0.5000
10.2793	-0.5000
10.3793	-0.5000
10.4793	-0.5000
10.5793	-0.5000
10.6793	-0.5000
10.7793	-0.5000
10.8793	-0.5000
10.9793	-0.5000
11.0793	-0.5000
11.1793	-0.5000
11.2793	-0.5000
11.3793	-0.5000
11.4793	-0.5000
11.5793	-0.5000
11.6793	-0.5000
11.7793	-0.5000
11.8793	-0.5000
11.9793	-0.5000
12.0793	-0.5000
12.1793	-0.5000
12.2793	-0.5000
12.3793	-0.5000
12.4793	-0.5000
12.5793	-0.5000
12.6793	-0.5000
12.7793	-0.5000
12.8793	-0.5000
12.9793	-0.5000
13.0793	-0.5000
13.1793	-0.5000
13.2793	-0.5000
13.3793	-0.5000
13.4793	-0.5000
13.5793	-0.5000
13.6793	-0.5000
13.7793	-0.5000
13.8793	-0.5000
13.9793	-0.5000
14.0793	-0.5000
14.1793	-0.5000
14.2793	-0.5000
14.3793	-0.5000
14.4793	-0.5000
14.5793	-0.5000
14.6793	-0.5000
14.7793	-0.5000
14.8793	-0.5000
14.9442	-0.5000


==> figure/tikz/s1_sim/flat_gc_s1-20.tsv <==
0.0000	3.0000
0.1000	3.0000
0.2000	3.0000
0.3000	3.0000
0.4000	3.0000
0.5000	3.0000
0.6000	3.0000
0.7000	3.0000
0.8000	3.0000
0.9000	3.0000
1.0000	3.0000
1.1000	3.0000
1.2000	3.0000
1.3000	3.0000
1.4000	3.0000
1.5000	3.0000
1.6000	3.0000
1.7000	3.0000
1.8000	3.0000
1.9000	3.0000
2.0000	3.0000
2.1000	3.0000
2.2000	3.0000
2.3000	3.0000
2.4000	3.0000
2.5000	3.0000
2.6000	3.0000
2.7000	3.0000
2.8000	3.0000
2.9000	3.0000
3.0000	3.0000
3.1000	3.0000
3.2000	3.0000
3.3000	3.0000
3.4000	3.0000
3.5000	3.0000
3.6000	3.0000
3.7000	3.0000
3.8000	3.0000
3.9000	3.0000
4.0000	3.0000
4.1000	3.0000
4.2000	3.0000
4.3000	3.0000
4.4000	3.0000
4.5000	3.0000
4.6000	3.0000
4.7000	3.0000
4.8000	3.0000
4.9000	3.0000
5.0000	3.0000
5.1000	3.0000
5.2000	3.0000
5.3000	3.0000
5.4000	3.0000
5.5000	3.0000
5.6000	3.0000
5.7000	3.0000
5.8000	3.0000
5.9000	3.0000
6.0000	3.0000
6.1000	3.0000
6.2000	3.0000
6.3000	3.0000
6.4000	3.0000
6.5000	3.0000
6.6000	3.0000
6.7000	3.0000
6.8000	3.0000
6.9000	3.0000
7.0000	3.0000
7.1000	3.0000
7.2000	3.0000
7.3000	3.0000
7.4000	3.0000
7.4793	3.0000
7.4793	3.0000
7.5793	3.0000
7.6793	3.0000
7.7793	3.0000
7.8793	3.0000
7.9793	3.0000
8.0793	3.0000
8.1793	3.0000
8.2793	3.0000
8.3793	3.0000
8.4793	3.0000
8.5793	3.0000
8.6793	3.0000
8.7793	3.0000
8.8793	3.0000
8.9793	3.0000
9.0793	3.0000
9.1793	3.0000
9.2793	3.0000
9.3793	3.0000
9.4793	3.0000
9.5793	3.0000
9.6793	3.0000
9.7793	3.0000
9.8793	3.0000
9.9793	3.0000
10.0793	3.0000
10.1793	3.0000
10.2793	3.0000
10.3793	3.0000
10.4793	3.0000
10.5793	3.0000
10.6793	3.0000
10.7793	3.0000
10.8793	3.0000
10.9793	3.0000
11.0793	3.0000
11.1793	3.0000
11.2793	3.0000
11.3793	3.0000
11.4793	3.0000
11.5793	3.0000
11.6793	3.0000
11.7793	3.0000
11.8793	3.0000
11.9793	3.0000
12.0793	3.0000
12.1793	3.0000
12.2793	3.0000
12.3793	3.0000
12.4793	3.0000
12.5793	3.0000
12.6793	3.0000
12.7793	3.0000
12.8793	3.0000
12.9793	3.0000
13.0793	3.0000
13.1793	3.0000
13.2793	3.0000
13.3793	3.0000
13.4793	3.0000
13.5793	3.0000
13.6793	3.0000
13.7793	3.0000
13.8793	3.0000
13.9793	3.0000
14.0793	3.0000
14.1793	3.0000
14.2793	3.0000
14.3793	3.0000
14.4793	3.0000
14.5793	3.0000
14.6793	3.0000
14.7793	3.0000
14.8793	3.0000
14.9442	3.0000


==> figure/tikz/s1_sim/flat_gc_s1-21.tsv <==
0.0000	-3.0000
0.1000	-3.0000
0.2000	-3.0000
0.3000	-3.0000
0.4000	-3.0000
0.5000	-3.0000
0.6000	-3.0000
0.7000	-3.0000
0.8000	-3.0000
0.9000	-3.0000
1.0000	-3.0000
1.1000	-3.0000
1.2000	-3.0000
1.3000	-3.0000
1.4000	-3.0000
1.5000	-3.0000
1.6000	-3.0000
1.7000	-3.0000
1.8000	-3.0000
1.9000	-3.0000
2.0000	-3.0000
2.1000	-3.0000
2.2000	-3.0000
2.3000	-3.0000
2.4000	-3.0000
2.5000	-3.0000
2.6000	-3.0000
2.7000	-3.0000
2.8000	-3.0000
2.9000	-3.0000
3.0000	-3.0000
3.1000	-3.0000
3.2000	-3.0000
3.3000	-3.0000
3.4000	-3.0000
3.5000	-3.0000
3.6000	-3.0000
3.7000	-3.0000
3.8000	-3.0000
3.9000	-3.0000
4.0000	-3.0000
4.1000	-3.0000
4.2000	-3.0000
4.3000	-3.0000
4.4000	-3.0000
4.5000	-3.0000
4.6000	-3.0000
4.7000	-3.0000
4.8000	-3.0000
4.9000	-3.0000
5.0000	-3.0000
5.1000	-3.0000
5.2000	-3.0000
5.3000	-3.0000
5.4000	-3.0000
5.5000	-3.0000
5.6000	-3.0000
5.7000	-3.0000
5.8000	-3.0000
5.9000	-3.0000
6.0000	-3.0000
6.1000	-3.0000
6.2000	-3.0000
6.3000	-3.0000
6.4000	-3.0000
6.5000	-3.0000
6.6000	-3.0000
6.7000	-3.0000
6.8000	-3.0000
6.9000	-3.0000
7.0000	-3.0000
7.1000	-3.0000
7.2000	-3.0000
7.3000	-3.0000
7.4000	-3.0000
7.4793	-3.0000
7.4793	-3.0000
7.5793	-3.0000
7.6793	-3.0000
7.7793	-3.0000
7.8793	-3.0000
7.9793	-3.0000
8.0793	-3.0000
8.1793	-3.0000
8.2793	-3.0000
8.3793	-3.0000
8.4793	-3.0000
8.5793	-3.0000
8.6793	-3.0000
8.7793	-3.0000
8.8793	-3.0000
8.9793	-3.0000
9.0793	-3.0000
9.1793	-3.0000
9.2793	-3.0000
9.3793	-3.0000
9.4793	-3.0000
9.5793	-3.0000
9.6793	-3.0000
9.7793	-3.0000
9.8793	-3.0000
9.9793	-3.0000
10.0793	-3.0000
10.1793	-3.0000
10.2793	-3.0000
10.3793	-3.0000
10.4793	-3.0000
10.5793	-3.0000
10.6793	-3.0000
10.7793	-3.0000
10.8793	-3.0000
10.9793	-3.0000
11.0793	-3.0000
11.1793	-3.0000
11.2793	-3.0000
11.3793	-3.0000
11.4793	-3.0000
11.5793	-3.0000
11.6793	-3.0000
11.7793	-3.0000
11.8793	-3.0000
11.9793	-3.0000
12.0793	-3.0000
12.1793	-3.0000
12.2793	-3.0000
12.3793	-3.0000
12.4793	-3.0000
12.5793	-3.0000
12.6793	-3.0000
12.7793	-3.0000
12.8793	-3.0000
12.9793	-3.0000
13.0793	-3.0000
13.1793	-3.0000
13.2793	-3.0000
13.3793	-3.0000
13.4793	-3.0000
13.5793	-3.0000
13.6793	-3.0000
13.7793	-3.0000
13.8793	-3.0000
13.9793	-3.0000
14.0793	-3.0000
14.1793	-3.0000
14.2793	-3.0000
14.3793	-3.0000
14.4793	-3.0000
14.5793	-3.0000
14.6793	-3.0000
14.7793	-3.0000
14.8793	-3.0000
14.9442	-3.0000


==> figure/tikz/s1_sim/flat_gc_s1-22.tsv <==
0.0000	-0.0000
0.1000	0.0101
0.2000	0.0380
0.3000	0.0806
0.4000	0.1349
0.5000	0.1983
0.6000	0.2681
0.7000	0.3421
0.8000	0.4181
0.9000	0.4943
1.0000	0.5690
1.1000	0.6406
1.2000	0.7077
1.3000	0.7693
1.4000	0.8243
1.5000	0.8717
1.6000	0.9110
1.7000	0.9415
1.8000	0.9629
1.9000	0.9748
2.0000	0.9771
2.1000	0.9697
2.2000	0.9527
2.3000	0.9262
2.4000	0.8906
2.5000	0.8461
2.6000	0.7933
2.7000	0.7325
2.8000	0.6645
2.9000	0.5899
3.0000	0.5093
3.1000	0.4235
3.2000	0.3334
3.3000	0.2397
3.4000	0.1433
3.5000	0.0451
3.6000	-0.0540
3.7000	-0.1531
3.8000	-0.2513
3.9000	-0.3476
4.0000	-0.4413
4.1000	-0.5314
4.2000	-0.6170
4.3000	-0.6973
4.4000	-0.7717
4.5000	-0.8392
4.6000	-0.8993
4.7000	-0.9513
4.8000	-0.9946
4.9000	-1.0288
5.0000	-1.0534
5.1000	-1.0681
5.2000	-1.0726
5.3000	-1.0669
5.4000	-1.0508
5.5000	-1.0244
5.6000	-0.9880
5.7000	-0.9417
5.8000	-0.8861
5.9000	-0.8218
6.0000	-0.7494
6.1000	-0.6698
6.2000	-0.5840
6.3000	-0.4934
6.4000	-0.3992
6.5000	-0.3029
6.6000	-0.2064
6.7000	-0.1116
6.8000	-0.0206
6.9000	0.0642
7.0000	0.1402
7.1000	0.2048
7.2000	0.2548
7.3000	0.2870
7.4000	0.2980
7.4793	0.2892
7.4793	0.2892
7.5793	0.2763
7.6793	0.2797
7.7793	0.2968
7.8793	0.3250
7.9793	0.3620
8.0793	0.4059
8.1793	0.4545
8.2793	0.5063
8.3793	0.5595
8.4793	0.6127
8.5793	0.6645
8.6793	0.7137
8.7793	0.7594
8.8793	0.8005
8.9793	0.8363
9.0793	0.8660
9.1793	0.8892
9.2793	0.9054
9.3793	0.9143
9.4793	0.9156
9.5793	0.9091
9.6793	0.8950
9.7793	0.8732
9.8793	0.8439
9.9793	0.8074
10.0793	0.7639
10.1793	0.7137
10.2793	0.6574
10.3793	0.5954
10.4793	0.5283
10.5793	0.4566
10.6793	0.3810
10.7793	0.3021
10.8793	0.2205
10.9793	0.1370
11.0793	0.0523
11.1793	-0.0329
11.2793	-0.1178
11.3793	-0.2019
11.4793	-0.2843
11.5793	-0.3645
11.6793	-0.4416
11.7793	-0.5151
11.8793	-0.5843
11.9793	-0.6487
12.0793	-0.7076
12.1793	-0.7607
12.2793	-0.8073
12.3793	-0.8472
12.4793	-0.8799
12.5793	-0.9051
12.6793	-0.9227
12.7793	-0.9323
12.8793	-0.9340
12.9793	-0.9277
13.0793	-0.9134
13.1793	-0.8913
13.2793	-0.8616
13.3793	-0.8247
13.4793	-0.7810
13.5793	-0.7310
13.6793	-0.6754
13.7793	-0.6151
13.8793	-0.5509
13.9793	-0.4838
14.0793	-0.4151
14.1793	-0.3462
14.2793	-0.2785
14.3793	-0.2137
14.4793	-0.1536
14.5793	-0.1003
14.6793	-0.0560
14.7793	-0.0229
14.8793	-0.0037
14.9442	0.0000


==> figure/tikz/s1_sim/flat_gc_s1-23.tsv <==
0.0000	3.0000
0.1000	3.0000
0.2000	3.0000
0.3000	3.0000
0.4000	3.0000
0.5000	3.0000
0.6000	3.0000
0.7000	3.0000
0.8000	3.0000
0.9000	3.0000
1.0000	3.0000
1.1000	3.0000
1.2000	3.0000
1.3000	3.0000
1.4000	3.0000
1.5000	3.0000
1.6000	3.0000
1.7000	3.0000
1.8000	3.0000
1.9000	3.0000
2.0000	3.0000
2.1000	3.0000
2.2000	3.0000
2.3000	3.0000
2.4000	3.0000
2.5000	3.0000
2.6000	3.0000
2.7000	3.0000
2.8000	3.0000
2.9000	3.0000
3.0000	3.0000
3.1000	3.0000
3.2000	3.0000
3.3000	3.0000
3.4000	3.0000
3.5000	3.0000
3.6000	3.0000
3.7000	3.0000
3.8000	3.0000
3.9000	3.0000
4.0000	3.0000
4.1000	3.0000
4.2000	3.0000
4.3000	3.0000
4.4000	3.0000
4.5000	3.0000
4.6000	3.0000
4.7000	3.0000
4.8000	3.0000
4.9000	3.0000
5.0000	3.0000
5.1000	3.0000
5.2000	3.0000
5.3000	3.0000
5.4000	3.0000
5.5000	3.0000
5.6000	3.0000
5.7000	3.0000
5.8000	3.0000
5.9000	3.0000
6.0000	3.0000
6.1000	3.0000
6.2000	3.0000
6.3000	3.0000
6.4000	3.0000
6.5000	3.0000
6.6000	3.0000
6.7000	3.0000
6.8000	3.0000
6.9000	3.0000
7.0000	3.0000
7.1000	3.0000
7.2000	3.0000
7.3000	3.0000
7.4000	3.0000
7.4793	3.0000
7.4793	3.0000
7.5793	3.0000
7.6793	3.0000
7.7793	3.0000
7.8793	3.0000
7.9793	3.0000
8.0793	3.0000
8.1793	3.0000
8.2793	3.0000
8.3793	3.0000
8.4793	3.0000
8.5793	3.0000
8.6793	3.0000
8.7793	3.0000
8.8793	3.0000
8.9793	3.0000
9.0793	3.0000
9.1793	3.0000
9.2793	3.0000
9.3793	3.0000
9.4793	3.0000
9.5793	3.0000
9.6793	3.0000
9.7793	3.0000
9.8793	3.0000
9.9793	3.0000
10.0793	3.0000
10.1793	3.0000
10.2793	3.0000
10.3793	3.0000
10.4793	3.0000
10.5793	3.0000
10.6793	3.0000
10.7793	3.0000
10.8793	3.0000
10.9793	3.0000
11.0793	3.0000
11.1793	3.0000
11.2793	3.0000
11.3793	3.0000
11.4793	3.0000
11.5793	3.0000
11.6793	3.0000
11.7793	3.0000
11.8793	3.0000
11.9793	3.0000
12.0793	3.0000
12.1793	3.0000
12.2793	3.0000
12.3793	3.0000
12.4793	3.0000
12.5793	3.0000
12.6793	3.0000
12.7793	3.0000
12.8793	3.0000
12.9793	3.0000
13.0793	3.0000
13.1793	3.0000
13.2793	3.0000
13.3793	3.0000
13.4793	3.0000
13.5793	3.0000
13.6793	3.0000
13.7793	3.0000
13.8793	3.0000
13.9793	3.0000
14.0793	3.0000
14.1793	3.0000
14.2793	3.0000
14.3793	3.0000
14.4793	3.0000
14.5793	3.0000
14.6793	3.0000
14.7793	3.0000
14.8793	3.0000
14.9442	3.0000


==> figure/tikz/s1_sim/flat_gc_s1-24.tsv <==
0.0000	-3.0000
0.1000	-3.0000
0.2000	-3.0000
0.3000	-3.0000
0.4000	-3.0000
0.5000	-3.0000
0.6000	-3.0000
0.7000	-3.0000
0.8000	-3.0000
0.9000	-3.0000
1.0000	-3.0000
1.1000	-3.0000
1.2000	-3.0000
1.3000	-3.0000
1.4000	-3.0000
1.5000	-3.0000
1.6000	-3.0000
1.7000	-3.0000
1.8000	-3.0000
1.9000	-3.0000
2.0000	-3.0000
2.1000	-3.0000
2.2000	-3.0000
2.3000	-3.0000
2.4000	-3.0000
2.5000	-3.0000
2.6000	-3.0000
2.7000	-3.0000
2.8000	-3.0000
2.9000	-3.0000
3.0000	-3.0000
3.1000	-3.0000
3.2000	-3.0000
3.3000	-3.0000
3.4000	-3.0000
3.5000	-3.0000
3.6000	-3.0000
3.7000	-3.0000
3.8000	-3.0000
3.9000	-3.0000
4.0000	-3.0000
4.1000	-3.0000
4.2000	-3.0000
4.3000	-3.0000
4.4000	-3.0000
4.5000	-3.0000
4.6000	-3.0000
4.7000	-3.0000
4.8000	-3.0000
4.9000	-3.0000
5.0000	-3.0000
5.1000	-3.0000
5.2000	-3.0000
5.3000	-3.0000
5.4000	-3.0000
5.5000	-3.0000
5.6000	-3.0000
5.7000	-3.0000
5.8000	-3.0000
5.9000	-3.0000
6.0000	-3.0000
6.1000	-3.0000
6.2000	-3.0000
6.3000	-3.0000
6.4000	-3.0000
6.5000	-3.0000
6.6000	-3.0000
6.7000	-3.0000
6.8000	-3.0000
6.9000	-3.0000
7.0000	-3.0000
7.1000	-3.0000
7.2000	-3.0000
7.3000	-3.0000
7.4000	-3.0000
7.4793	-3.0000
7.4793	-3.0000
7.5793	-3.0000
7.6793	-3.0000
7.7793	-3.0000
7.8793	-3.0000
7.9793	-3.0000
8.0793	-3.0000
8.1793	-3.0000
8.2793	-3.0000
8.3793	-3.0000
8.4793	-3.0000
8.5793	-3.0000
8.6793	-3.0000
8.7793	-3.0000
8.8793	-3.0000
8.9793	-3.0000
9.0793	-3.0000
9.1793	-3.0000
9.2793	-3.0000
9.3793	-3.0000
9.4793	-3.0000
9.5793	-3.0000
9.6793	-3.0000
9.7793	-3.0000
9.8793	-3.0000
9.9793	-3.0000
10.0793	-3.0000
10.1793	-3.0000
10.2793	-3.0000
10.3793	-3.0000
10.4793	-3.0000
10.5793	-3.0000
10.6793	-3.0000
10.7793	-3.0000
10.8793	-3.0000
10.9793	-3.0000
11.0793	-3.0000
11.1793	-3.0000
11.2793	-3.0000
11.3793	-3.0000
11.4793	-3.0000
11.5793	-3.0000
11.6793	-3.0000
11.7793	-3.0000
11.8793	-3.0000
11.9793	-3.0000
12.0793	-3.0000
12.1793	-3.0000
12.2793	-3.0000
12.3793	-3.0000
12.4793	-3.0000
12.5793	-3.0000
12.6793	-3.0000
12.7793	-3.0000
12.8793	-3.0000
12.9793	-3.0000
13.0793	-3.0000
13.1793	-3.0000
13.2793	-3.0000
13.3793	-3.0000
13.4793	-3.0000
13.5793	-3.0000
13.6793	-3.0000
13.7793	-3.0000
13.8793	-3.0000
13.9793	-3.0000
14.0793	-3.0000
14.1793	-3.0000
14.2793	-3.0000
14.3793	-3.0000
14.4793	-3.0000
14.5793	-3.0000
14.6793	-3.0000
14.7793	-3.0000
14.8793	-3.0000
14.9442	-3.0000


==> figure/tikz/s1_sim/flat_gc_s1-3.tsv <==
0.0000	0.5000
0.1000	0.5000
0.2000	0.5000
0.3000	0.5000
0.4000	0.5000
0.5000	0.5000
0.6000	0.5000
0.7000	0.5000
0.8000	0.5000
0.9000	0.5000
1.0000	0.5000
1.1000	0.5000
1.2000	0.5000
1.3000	0.5000
1.4000	0.5000
1.5000	0.5000
1.6000	0.5000
1.7000	0.5000
1.8000	0.5000
1.9000	0.5000
2.0000	0.5000
2.1000	0.5000
2.2000	0.5000
2.3000	0.5000
2.4000	0.5000
2.5000	0.5000
2.6000	0.5000
2.7000	0.5000
2.8000	0.5000
2.9000	0.5000
3.0000	0.5000
3.1000	0.5000
3.2000	0.5000
3.3000	0.5000
3.4000	0.5000
3.5000	0.5000
3.6000	0.5000
3.7000	0.5000
3.8000	0.5000
3.9000	0.5000
4.0000	0.5000
4.1000	0.5000
4.2000	0.5000
4.3000	0.5000
4.4000	0.5000
4.5000	0.5000
4.6000	0.5000
4.7000	0.5000
4.8000	0.5000
4.9000	0.5000
5.0000	0.5000
5.1000	0.5000
5.2000	0.5000
5.3000	0.5000
5.4000	0.5000
5.5000	0.5000
5.6000	0.5000
5.7000	0.5000
5.8000	0.5000
5.9000	0.5000
6.0000	0.5000
6.1000	0.5000
6.2000	0.5000
6.3000	0.5000
6.4000	0.5000
6.5000	0.5000
6.6000	0.5000
6.7000	0.5000
6.8000	0.5000
6.9000	0.5000
7.0000	0.5000
7.1000	0.5000
7.2000	0.5000
7.3000	0.5000
7.4000	0.5000
7.4793	0.5000
7.4793	0.5000
7.5793	0.5000
7.6793	0.5000
7.7793	0.5000
7.8793	0.5000
7.9793	0.5000
8.0793	0.5000
8.1793	0.5000
8.2793	0.5000
8.3793	0.5000
8.4793	0.5000
8.5793	0.5000
8.6793	0.5000
8.7793	0.5000
8.8793	0.5000
8.9793	0.5000
9.0793	0.5000
9.1793	0.5000
9.2793	0.5000
9.3793	0.5000
9.4793	0.5000
9.5793	0.5000
9.6793	0.5000
9.7793	0.5000
9.8793	0.5000
9.9793	0.5000
10.0793	0.5000
10.1793	0.5000
10.2793	0.5000
10.3793	0.5000
10.4793	0.5000
10.5793	0.5000
10.6793	0.5000
10.7793	0.5000
10.8793	0.5000
10.9793	0.5000
11.0793	0.5000
11.1793	0.5000
11.2793	0.5000
11.3793	0.5000
11.4793	0.5000
11.5793	0.5000
11.6793	0.5000
11.7793	0.5000
11.8793	0.5000
11.9793	0.5000
12.0793	0.5000
12.1793	0.5000
12.2793	0.5000
12.3793	0.5000
12.4793	0.5000
12.5793	0.5000
12.6793	0.5000
12.7793	0.5000
12.8793	0.5000
12.9793	0.5000
13.0793	0.5000
13.1793	0.5000
13.2793	0.5000
13.3793	0.5000
13.4793	0.5000
13.5793	0.5000
13.6793	0.5000
13.7793	0.5000
13.8793	0.5000
13.9793	0.5000
14.0793	0.5000
14.1793	0.5000
14.2793	0.5000
14.3793	0.5000
14.4793	0.5000
14.5793	0.5000
14.6793	0.5000
14.7793	0.5000
14.8793	0.5000
14.9442	0.5000


==> figure/tikz/s1_sim/flat_gc_s1-4.tsv <==
0.0000	0.0000
0.1000	0.0001
0.2000	0.0013
0.3000	0.0036
0.4000	0.0067
0.5000	0.0104
0.6000	0.0146
0.7000	0.0191
0.8000	0.0237
0.9000	0.0284
1.0000	0.0330
1.1000	0.0375
1.2000	0.0417
1.3000	0.0456
1.4000	0.0490
1.5000	0.0520
1.6000	0.0545
1.7000	0.0564
1.8000	0.0577
1.9000	0.0585
2.0000	0.0586
2.1000	0.0581
2.2000	0.0570
2.3000	0.0553
2.4000	0.0530
2.5000	0.0502
2.6000	0.0468
2.7000	0.0429
2.8000	0.0386
2.9000	0.0338
3.0000	0.0287
3.1000	0.0232
3.2000	0.0174
3.3000	0.0114
3.4000	0.0053
3.5000	-0.0010
3.6000	-0.0073
3.7000	-0.0136
3.8000	-0.0199
3.9000	-0.0260
4.0000	-0.0320
4.1000	-0.0377
4.2000	-0.0432
4.3000	-0.0483
4.4000	-0.0530
4.5000	-0.0573
4.6000	-0.0612
4.7000	-0.0645
4.8000	-0.0673
4.9000	-0.0694
5.0000	-0.0710
5.1000	-0.0720
5.2000	-0.0723
5.3000	-0.0720
5.4000	-0.0710
5.5000	-0.0693
5.6000	-0.0670
5.7000	-0.0641
5.8000	-0.0606
5.9000	-0.0566
6.0000	-0.0520
6.1000	-0.0470
6.2000	-0.0416
6.3000	-0.0359
6.4000	-0.0300
6.5000	-0.0240
6.6000	-0.0179
6.7000	-0.0120
6.8000	-0.0063
6.9000	-0.0011
7.0000	0.0036
7.1000	0.0075
7.2000	0.0104
7.3000	0.0122
7.4000	0.0125
7.4793	0.0116
7.4793	0.0116
7.5793	0.0103
7.6793	0.0101
7.7793	0.0109
7.8793	0.0124
7.9793	0.0146
8.0793	0.0172
8.1793	0.0202
8.2793	0.0234
8.3793	0.0267
8.4793	0.0301
8.5793	0.0333
8.6793	0.0365
8.7793	0.0394
8.8793	0.0420
8.9793	0.0443
9.0793	0.0461
9.1793	0.0476
9.2793	0.0485
9.3793	0.0490
9.4793	0.0490
9.5793	0.0485
9.6793	0.0474
9.7793	0.0459
9.8793	0.0438
9.9793	0.0413
10.0793	0.0383
10.1793	0.0349
10.2793	0.0311
10.3793	0.0270
10.4793	0.0225
10.5793	0.0178
10.6793	0.0128
10.7793	0.0077
10.8793	0.0024
10.9793	-0.0030
11.0793	-0.0084
11.1793	-0.0138
11.2793	-0.0192
11.3793	-0.0244
11.4793	-0.0296
11.5793	-0.0345
11.6793	-0.0392
11.7793	-0.0437
11.8793	-0.0479
11.9793	-0.0517
12.0793	-0.0552
12.1793	-0.0583
12.2793	-0.0610
12.3793	-0.0633
12.4793	-0.0651
12.5793	-0.0665
12.6793	-0.0674
12.7793	-0.0678
12.8793	-0.0677
12.9793	-0.0672
13.0793	-0.0662
13.1793	-0.0648
13.2793	-0.0630
13.3793	-0.0607
13.4793	-0.0580
13.5793	-0.0551
13.6793	-0.0518
13.7793	-0.0483
13.8793	-0.0446
13.9793	-0.0405
14.0793	-0.0365
14.1793	-0.0324
14.2793	-0.0284
14.3793	-0.0243
14.4793	-0.0203
14.5793	-0.0162
14.6793	-0.0122
14.7793	-0.0081
14.8793	-0.0041
14.9442	0.0000


==> figure/tikz/s1_sim/flat_gc_s1-5.tsv <==
0.0000	0.1000
0.1000	0.1000
0.2000	0.1000
0.3000	0.1000
0.4000	0.1000
0.5000	0.1000
0.6000	0.1000
0.7000	0.1000
0.8000	0.1000
0.9000	0.1000
1.0000	0.1000
1.1000	0.1000
1.2000	0.1000
1.3000	0.1000
1.4000	0.1000
1.5000	0.1000
1.6000	0.1000
1.7000	0.1000
1.8000	0.1000
1.9000	0.1000
2.0000	0.1000
2.1000	0.1000
2.2000	0.1000
2.3000	0.1000
2.4000	0.1000
2.5000	0.1000
2.6000	0.1000
2.7000	0.1000
2.8000	0.1000
2.9000	0.1000
3.0000	0.1000
3.1000	0.1000
3.2000	0.1000
3.3000	0.1000
3.4000	0.1000
3.5000	0.1000
3.6000	0.1000
3.7000	0.1000
3.8000	0.1000
3.9000	0.1000
4.0000	0.1000
4.1000	0.1000
4.2000	0.1000
4.3000	0.1000
4.4000	0.1000
4.5000	0.1000
4.6000	0.1000
4.7000	0.1000
4.8000	0.1000
4.9000	0.1000
5.0000	0.1000
5.1000	0.1000
5.2000	0.1000
5.3000	0.1000
5.4000	0.1000
5.5000	0.1000
5.6000	0.1000
5.7000	0.1000
5.8000	0.1000
5.9000	0.1000
6.0000	0.1000
6.1000	0.1000
6.2000	0.1000
6.3000	0.1000
6.4000	0.1000
6.5000	0.1000
6.6000	0.1000
6.7000	0.1000
6.8000	0.1000
6.9000	0.1000
7.0000	0.1000
7.1000	0.1000
7.2000	0.1000
7.3000	0.1000
7.4000	0.1000
7.4793	0.1000
7.4793	0.1000
7.5793	0.1000
7.6793	0.1000
7.7793	0.1000
7.8793	0.1000
7.9793	0.1000
8.0793	0.1000
8.1793	0.1000
8.2793	0.1000
8.3793	0.1000
8.4793	0.1000
8.5793	0.1000
8.6793	0.1000
8.7793	0.1000
8.8793	0.1000
8.9793	0.1000
9.0793	0.1000
9.1793	0.1000
9.2793	0.1000
9.3793	0.1000
9.4793	0.1000
9.5793	0.1000
9.6793	0.1000
9.7793	0.1000
9.8793	0.1000
9.9793	0.1000
10.0793	0.1000
10.1793	0.1000
10.2793	0.1000
10.3793	0.1000
10.4793	0.1000
10.5793	0.1000
10.6793	0.1000
10.7793	0.1000
10.8793	0.1000
10.9793	0.1000
11.0793	0.1000
11.1793	0.1000
11.2793	0.1000
11.3793	0.1000
11.4793	0.1000
11.5793	0.1000
11.6793	0.1000
11.7793	0.1000
11.8793	0.1000
11.9793	0.1000
12.0793	0.1000
12.1793	0.1000
12.2793	0.1000
12.3793	0.1000
12.4793	0.1000
12.5793	0.1000
12.6793	0.1000
12.7793	0.1000
12.8793	0.1000
12.9793	0.1000
13.0793	0.1000
13.1793	0.1000
13.2793	0.1000
13.3793	0.1000
13.4793	0.1000
13.5793	0.1000
13.6793	0.1000
13.7793	0.1000
13.8793	0.1000
13.9793	0.1000
14.0793	0.1000
14.1793	0.1000
14.2793	0.1000
14.3793	0.1000
14.4793	0.1000
14.5793	0.1000
14.6793	0.1000
14.7793	0.1000
14.8793	0.1000
14.9442	0.1000


==> figure/tikz/s1_sim/flat_gc_s1-6.tsv <==
0.0000	-0.1000
0.1000	-0.1000
0.2000	-0.1000
0.3000	-0.1000
0.4000	-0.1000
0.5000	-0.1000
0.6000	-0.1000
0.7000	-0.1000
0.8000	-0.1000
0.9000	-0.1000
1.0000	-0.1000
1.1000	-0.1000
1.2000	-0.1000
1.3000	-0.1000
1.4000	-0.1000
1.5000	-0.1000
1.6000	-0.1000
1.7000	-0.1000
1.8000	-0.1000
1.9000	-0.1000
2.0000	-0.1000
2.1000	-0.1000
2.2000	-0.1000
2.3000	-0.1000
2.4000	-0.1000
2.5000	-0.1000
2.6000	-0.1000
2.7000	-0.1000
2.8000	-0.1000
2.9000	-0.1000
3.0000	-0.1000
3.1000	-0.1000
3.2000	-0.1000
3.3000	-0.1000
3.4000	-0.1000
3.5000	-0.1000
3.6000	-0.1000
3.7000	-0.1000
3.8000	-0.1000
3.9000	-0.1000
4.0000	-0.1000
4.1000	-0.1000
4.2000	-0.1000
4.3000	-0.1000
4.4000	-0.1000
4.5000	-0.1000
4.6000	-0.1000
4.7000	-0.1000
4.8000	-0.1000
4.9000	-0.1000
5.0000	-0.1000
5.1000	-0.1000
5.2000	-0.1000
5.3000	-0.1000
5.4000	-0.1000
5.5000	-0.1000
5.6000	-0.1000
5.7000	-0.1000
5.8000	-0.1000
5.9000	-0.1000
6.0000	-0.1000
6.1000	-0.1000
6.2000	-0.1000
6.3000	-0.1000
6.4000	-0.1000
6.5000	-0.1000
6.6000	-0.1000
6.7000	-0.1000
6.8000	-0.1000
6.9000	-0.1000
7.0000	-0.1000
7.1000	-0.1000
7.2000	-0.1000
7.3000	-0.1000
7.4000	-0.1000
7.4793	-0.1000
7.4793	-0.1000
7.5793	-0.1000
7.6793	-0.1000
7.7793	-0.1000
7.8793	-0.1000
7.9793	-0.1000
8.0793	-0.1000
8.1793	-0.1000
8.2793	-0.1000
8.3793	-0.1000
8.4793	-0.1000
8.5793	-0.1000
8.6793	-0.1000
8.7793	-0.1000
8.8793	-0.1000
8.9793	-0.1000
9.0793	-0.1000
9.1793	-0.1000
9.2793	-0.1000
9.3793	-0.1000
9.4793	-0.1000
9.5793	-0.1000
9.6793	-0.1000
9.7793	-0.1000
9.8793	-0.1000
9.9793	-0.1000
10.0793	-0.1000
10.1793	-0.1000
10.2793	-0.1000
10.3793	-0.1000
10.4793	-0.1000
10.5793	-0.1000
10.6793	-0.1000
10.7793	-0.1000
10.8793	-0.1000
10.9793	-0.1000
11.0793	-0.1000
11.1793	-0.1000
11.2793	-0.1000
11.3793	-0.1000
11.4793	-0.1000
11.5793	-0.1000
11.6793	-0.1000
11.7793	-0.1000
11.8793	-0.1000
11.9793	-0.1000
12.0793	-0.1000
12.1793	-0.1000
12.2793	-0.1000
12.3793	-0.1000
12.4793	-0.1000
12.5793	-0.1000
12.6793	-0.1000
12.7793	-0.1000
12.8793	-0.1000
12.9793	-0.1000
13.0793	-0.1000
13.1793	-0.1000
13.2793	-0.1000
13.3793	-0.1000
13.4793	-0.1000
13.5793	-0.1000
13.6793	-0.1000
13.7793	-0.1000
13.8793	-0.1000
13.9793	-0.1000
14.0793	-0.1000
14.1793	-0.1000
14.2793	-0.1000
14.3793	-0.1000
14.4793	-0.1000
14.5793	-0.1000
14.6793	-0.1000
14.7793	-0.1000
14.8793	-0.1000
14.9442	-0.1000


==> figure/tikz/s1_sim/flat_gc_s1-7.tsv <==
0.0000	0.0000
0.1000	-0.0000
0.2000	-0.0001
0.3000	-0.0002
0.4000	-0.0003
0.5000	-0.0005
0.6000	-0.0007
0.7000	-0.0009
0.8000	-0.0012
0.9000	-0.0015
1.0000	-0.0018
1.1000	-0.0022
1.2000	-0.0025
1.3000	-0.0027
1.4000	-0.0029
1.5000	-0.0030
1.6000	-0.0030
1.7000	-0.0029
1.8000	-0.0026
1.9000	-0.0022
2.0000	-0.0015
2.1000	-0.0006
2.2000	0.0006
2.3000	0.0020
2.4000	0.0038
2.5000	0.0059
2.6000	0.0083
2.7000	0.0111
2.8000	0.0142
2.9000	0.0178
3.0000	0.0217
3.1000	0.0261
3.2000	0.0309
3.3000	0.0361
3.4000	0.0418
3.5000	0.0479
3.6000	0.0544
3.7000	0.0613
3.8000	0.0686
3.9000	0.0764
4.0000	0.0845
4.1000	0.0930
4.2000	0.1018
4.3000	0.1110
4.4000	0.1204
4.5000	0.1301
4.6000	0.1401
4.7000	0.1502
4.8000	0.1605
4.9000	0.1709
5.0000	0.1814
5.1000	0.1919
5.2000	0.2024
5.3000	0.2128
5.4000	0.2231
5.5000	0.2331
5.6000	0.2430
5.7000	0.2525
5.8000	0.2616
5.9000	0.2702
6.0000	0.2784
6.1000	0.2860
6.2000	0.2929
6.3000	0.2990
6.4000	0.3044
6.5000	0.3089
6.6000	0.3124
6.7000	0.3149
6.8000	0.3163
6.9000	0.3165
7.0000	0.3154
7.1000	0.3130
7.2000	0.3091
7.3000	0.3038
7.4000	0.2970
7.4793	0.2904
7.4793	0.2904
7.5793	0.2809
7.6793	0.2699
7.7793	0.2576
7.8793	0.2443
7.9793	0.2300
8.0793	0.2151
8.1793	0.1996
8.2793	0.1838
8.3793	0.1676
8.4793	0.1514
8.5793	0.1352
8.6793	0.1191
8.7793	0.1032
8.8793	0.0876
8.9793	0.0724
9.0793	0.0578
9.1793	0.0436
9.2793	0.0301
9.3793	0.0172
9.4793	0.0050
9.5793	-0.0064
9.6793	-0.0171
9.7793	-0.0271
9.8793	-0.0362
9.9793	-0.0445
10.0793	-0.0520
10.1793	-0.0587
10.2793	-0.0646
10.3793	-0.0698
10.4793	-0.0742
10.5793	-0.0778
10.6793	-0.0807
10.7793	-0.0830
10.8793	-0.0846
10.9793	-0.0855
11.0793	-0.0859
11.1793	-0.0857
11.2793	-0.0851
11.3793	-0.0839
11.4793	-0.0823
11.5793	-0.0804
11.6793	-0.0780
11.7793	-0.0754
11.8793	-0.0725
11.9793	-0.0693
12.0793	-0.0660
12.1793	-0.0625
12.2793	-0.0589
12.3793	-0.0552
12.4793	-0.0515
12.5793	-0.0477
12.6793	-0.0440
12.7793	-0.0402
12.8793	-0.0366
12.9793	-0.0331
13.0793	-0.0297
13.1793	-0.0264
13.2793	-0.0233
13.3793	-0.0203
13.4793	-0.0176
13.5793	-0.0151
13.6793	-0.0127
13.7793	-0.0106
13.8793	-0.0088
13.9793	-0.0071
14.0793	-0.0057
14.1793	-0.0044
14.2793	-0.0034
14.3793	-0.0026
14.4793	-0.0019
14.5793	-0.0013
14.6793	-0.0009
14.7793	-0.0005
14.8793	-0.0002
14.9442	0.0000


==> figure/tikz/s1_sim/flat_gc_s1-8.tsv <==
0.0000	-0.4000
0.1000	-0.4000
0.2000	-0.4000
0.3000	-0.4000
0.4000	-0.4000
0.5000	-0.4000
0.6000	-0.4000
0.7000	-0.4000
0.8000	-0.4000
0.9000	-0.4000
1.0000	-0.4000
1.1000	-0.4000
1.2000	-0.4000
1.3000	-0.4000
1.4000	-0.4000
1.5000	-0.4000
1.6000	-0.4000
1.7000	-0.4000
1.8000	-0.4000
1.9000	-0.4000
2.0000	-0.4000
2.1000	-0.4000
2.2000	-0.4000
2.3000	-0.4000
2.4000	-0.4000
2.5000	-0.4000
2.6000	-0.4000
2.7000	-0.4000
2.8000	-0.4000
2.9000	-0.4000
3.0000	-0.4000
3.1000	-0.4000
3.2000	-0.4000
3.3000	-0.4000
3.4000	-0.4000
3.5000	-0.4000
3.6000	-0.4000
3.7000	-0.4000
3.8000	-0.4000
3.9000	-0.4000
4.0000	-0.4000
4.1000	-0.4000
4.2000	-0.4000
4.3000	-0.4000
4.4000	-0.4000
4.5000	-0.4000
4.6000	-0.4000
4.7000	-0.4000
4.8000	-0.4000
4.9000	-0.4000
5.0000	-0.4000
5.1000	-0.4000
5.2000	-0.4000
5.3000	-0.4000
5.4000	-0.4000
5.5000	-0.4000
5.6000	-0.4000
5.7000	-0.4000
5.8000	-0.4000
5.9000	-0.4000
6.0000	-0.4000
6.1000	-0.4000
6.2000	-0.4000
6.3000	-0.4000
6.4000	-0.4000
6.5000	-0.4000
6.6000	-0.4000
6.7000	-0.4000
6.8000	-0.4000
6.9000	-0.4000
7.0000	-0.4000
7.1000	-0.4000
7.2000	-0.4000
7.3000	-0.4000
7.4000	-0.4000
7.4793	-0.4000
7.4793	-0.4000
7.5793	-0.4000
7.6793	-0.4000
7.7793	-0.4000
7.8793	-0.4000
7.9793	-0.4000
8.0793	-0.4000
8.1793	-0.4000
8.2793	-0.4000
8.3793	-0.4000
8.4793	-0.4000
8.5793	-0.4000
8.6793	-0.4000
8.7793	-0.4000
8.8793	-0.4000
8.9793	-0.4000
9.0793	-0.4000
9.1793	-0.4000
9.2793	-0.4000
9.3793	-0.4000
9.4793	-0.4000
9.5793	-0.4000
9.6793	-0.4000
9.7793	-0.4000
9.8793	-0.4000
9.9793	-0.4000
10.0793	-0.4000
10.1793	-0.4000
10.2793	-0.4000
10.3793	-0.4000
10.4793	-0.4000
10.5793	-0.4000
10.6793	-0.4000
10.7793	-0.4000
10.8793	-0.4000
10.9793	-0.4000
11.0793	-0.4000
11.1793	-0.4000
11.2793	-0.4000
11.3793	-0.4000
11.4793	-0.4000
11.5793	-0.4000
11.6793	-0.4000
11.7793	-0.4000
11.8793	-0.4000
11.9793	-0.4000
12.0793	-0.4000
12.1793	-0.4000
12.2793	-0.4000
12.3793	-0.4000
12.4793	-0.4000
12.5793	-0.4000
12.6793	-0.4000
12.7793	-0.4000
12.8793	-0.4000
12.9793	-0.4000
13.0793	-0.4000
13.1793	-0.4000
13.2793	-0.4000
13.3793	-0.4000
13.4793	-0.4000
13.5793	-0.4000
13.6793	-0.4000
13.7793	-0.4000
13.8793	-0.4000
13.9793	-0.4000
14.0793	-0.4000
14.1793	-0.4000
14.2793	-0.4000
14.3793	-0.4000
14.4793	-0.4000
14.5793	-0.4000
14.6793	-0.4000
14.7793	-0.4000
14.8793	-0.4000
14.9442	-0.4000


==> figure/tikz/s1_sim/flat_gc_s1-9.tsv <==
0.0000	0.4000
0.1000	0.4000
0.2000	0.4000
0.3000	0.4000
0.4000	0.4000
0.5000	0.4000
0.6000	0.4000
0.7000	0.4000
0.8000	0.4000
0.9000	0.4000
1.0000	0.4000
1.1000	0.4000
1.2000	0.4000
1.3000	0.4000
1.4000	0.4000
1.5000	0.4000
1.6000	0.4000
1.7000	0.4000
1.8000	0.4000
1.9000	0.4000
2.0000	0.4000
2.1000	0.4000
2.2000	0.4000
2.3000	0.4000
2.4000	0.4000
2.5000	0.4000
2.6000	0.4000
2.7000	0.4000
2.8000	0.4000
2.9000	0.4000
3.0000	0.4000
3.1000	0.4000
3.2000	0.4000
3.3000	0.4000
3.4000	0.4000
3.5000	0.4000
3.6000	0.4000
3.7000	0.4000
3.8000	0.4000
3.9000	0.4000
4.0000	0.4000
4.1000	0.4000
4.2000	0.4000
4.3000	0.4000
4.4000	0.4000
4.5000	0.4000
4.6000	0.4000
4.7000	0.4000
4.8000	0.4000
4.9000	0.4000
5.0000	0.4000
5.1000	0.4000
5.2000	0.4000
5.3000	0.4000
5.4000	0.4000
5.5000	0.4000
5.6000	0.4000
5.7000	0.4000
5.8000	0.4000
5.9000	0.4000
6.0000	0.4000
6.1000	0.4000
6.2000	0.4000
6.3000	0.4000
6.4000	0.4000
6.5000	0.4000
6.6000	0.4000
6.7000	0.4000
6.8000	0.4000
6.9000	0.4000
7.0000	0.4000
7.1000	0.4000
7.2000	0.4000
7.3000	0.4000
7.4000	0.4000
7.4793	0.4000
7.4793	0.4000
7.5793	0.4000
7.6793	0.4000
7.7793	0.4000
7.8793	0.4000
7.9793	0.4000
8.0793	0.4000
8.1793	0.4000
8.2793	0.4000
8.3793	0.4000
8.4793	0.4000
8.5793	0.4000
8.6793	0.4000
8.7793	0.4000
8.8793	0.4000
8.9793	0.4000
9.0793	0.4000
9.1793	0.4000
9.2793	0.4000
9.3793	0.4000
9.4793	0.4000
9.5793	0.4000
9.6793	0.4000
9.7793	0.4000
9.8793	0.4000
9.9793	0.4000
10.0793	0.4000
10.1793	0.4000
10.2793	0.4000
10.3793	0.4000
10.4793	0.4000
10.5793	0.4000
10.6793	0.4000
10.7793	0.4000
10.8793	0.4000
10.9793	0.4000
11.0793	0.4000
11.1793	0.4000
11.2793	0.4000
11.3793	0.4000
11.4793	0.4000
11.5793	0.4000
11.6793	0.4000
11.7793	0.4000
11.8793	0.4000
11.9793	0.4000
12.0793	0.4000
12.1793	0.4000
12.2793	0.4000
12.3793	0.4000
12.4793	0.4000
12.5793	0.4000
12.6793	0.4000
12.7793	0.4000
12.8793	0.4000
12.9793	0.4000
13.0793	0.4000
13.1793	0.4000
13.2793	0.4000
13.3793	0.4000
13.4793	0.4000
13.5793	0.4000
13.6793	0.4000
13.7793	0.4000
13.8793	0.4000
13.9793	0.4000
14.0793	0.4000
14.1793	0.4000
14.2793	0.4000
14.3793	0.4000
14.4793	0.4000
14.5793	0.4000
14.6793	0.4000
14.7793	0.4000
14.8793	0.4000
14.9442	0.4000


==> figure/tikz/s2_sim/flat_gc_s2-1.tsv <==
0.0000	0.0000
0.1000	0.0002
0.2000	0.0004
0.3000	0.0008
0.4000	0.0014
0.5000	0.0022
0.6000	0.0035
0.7000	0.0051
0.8000	0.0073
0.9000	0.0100
1.0000	0.0135
1.1000	0.0177
1.2000	0.0227
1.3000	0.0286
1.4000	0.0354
1.5000	0.0432
1.6000	0.0520
1.7000	0.0619
1.8000	0.0728
1.9000	0.0847
2.0000	0.0977
2.1000	0.1116
2.2000	0.1265
2.3000	0.1423
2.4000	0.1589
2.5000	0.1762
2.6000	0.1942
2.7000	0.2127
2.8000	0.2315
2.9000	0.2507
3.0000	0.2700
3.1000	0.2892
3.2000	0.3083
3.3000	0.3271
3.4000	0.3455
3.5000	0.3631
3.6000	0.3800
3.7000	0.3960
3.8000	0.4108
3.9000	0.4245
4.0000	0.4367
4.1000	0.4475
4.2000	0.4566
4.3000	0.4640
4.4000	0.4697
4.5000	0.4735
4.6000	0.4754
4.7000	0.4755
4.8000	0.4736
4.9000	0.4700
5.0000	0.4645
5.1000	0.4575
5.2000	0.4490
5.3000	0.4392
5.4000	0.4285
5.5000	0.4170
5.6000	0.4053
5.6376	0.4009
5.6376	0.4009
5.7376	0.3885
5.8376	0.3759
5.9376	0.3634
6.0376	0.3513
6.1376	0.3397
6.2376	0.3287
6.3376	0.3186
6.4376	0.3093
6.5376	0.3009
6.6376	0.2933
6.7376	0.2864
6.8376	0.2802
6.9376	0.2747
7.0376	0.2697
7.1376	0.2650
7.2376	0.2606
7.3376	0.2564
7.4376	0.2522
7.5376	0.2479
7.6376	0.2434
7.7376	0.2387
7.8376	0.2335
7.9376	0.2280
8.0376	0.2219
8.1376	0.2153
8.2376	0.2081
8.3376	0.2004
8.4376	0.1921
8.5376	0.1832
8.6376	0.1739
8.7376	0.1641
8.8376	0.1539
8.9376	0.1433
9.0376	0.1326
9.1376	0.1217
9.2376	0.1108
9.3376	0.1000
9.4376	0.0893
9.5376	0.0790
9.6376	0.0691
9.7376	0.0598
9.8376	0.0510
9.9376	0.0429
10.0376	0.0356
10.1376	0.0291
10.2376	0.0234
10.3376	0.0186
10.4376	0.0144
10.5376	0.0109
10.6376	0.0080
10.7376	0.0053
10.8376	0.0028
10.9339	0.0000


==> figure/tikz/s2_sim/flat_gc_s2-10.tsv <==
0.0000	0.0000
0.1000	0.0005
0.2000	0.0022
0.3000	0.0049
0.4000	0.0087
0.5000	0.0135
0.6000	0.0195
0.7000	0.0217
0.8000	0.0239
0.9000	0.0260
1.0000	0.0281
1.1000	0.0299
1.2000	0.0316
1.3000	0.0329
1.4000	0.0340
1.5000	0.0348
1.6000	0.0353
1.7000	0.0355
1.8000	0.0354
1.9000	0.0350
2.0000	0.0343
2.1000	0.0334
2.2000	0.0322
2.3000	0.0308
2.4000	0.0292
2.5000	0.0275
2.6000	0.0256
2.7000	0.0236
2.8000	0.0216
2.9000	0.0196
3.0000	0.0175
3.1000	0.0155
3.2000	0.0136
3.3000	0.0118
3.4000	0.0100
3.5000	0.0085
3.6000	0.0070
3.7000	0.0058
3.8000	0.0047
3.9000	0.0037
4.0000	0.0030
4.1000	0.0024
4.2000	0.0020
4.3000	0.0017
4.4000	0.0015
4.5000	0.0013
4.6000	0.0012
4.7000	0.0010
4.8000	0.0008
4.9000	0.0004
5.0000	-0.0003
5.1000	-0.0013
5.2000	-0.0028
5.3000	-0.0048
5.4000	-0.0075
5.5000	-0.0110
5.6000	-0.0156
5.6376	-0.0176
5.6376	-0.0176
5.7376	-0.0224
5.8376	-0.0257
5.9376	-0.0277
6.0376	-0.0287
6.1376	-0.0287
6.2376	-0.0279
6.3376	-0.0265
6.4376	-0.0246
6.5376	-0.0224
6.6376	-0.0199
6.7376	-0.0172
6.8376	-0.0144
6.9376	-0.0116
7.0376	-0.0089
7.1376	-0.0063
7.2376	-0.0039
7.3376	-0.0016
7.4376	0.0004
7.5376	0.0022
7.6376	0.0037
7.7376	0.0049
7.8376	0.0059
7.9376	0.0066
8.0376	0.0071
8.1376	0.0073
8.2376	0.0074
8.3376	0.0072
8.4376	0.0068
8.5376	0.0063
8.6376	0.0057
8.7376	0.0050
8.8376	0.0042
8.9376	0.0033
9.0376	0.0025
9.1376	0.0016
9.2376	0.0008
9.3376	0.0001
9.4376	-0.0006
9.5376	-0.0012
9.6376	-0.0017
9.7376	-0.0021
9.8376	-0.0023
9.9376	-0.0025
10.0376	-0.0025
10.1376	-0.0024
10.2376	-0.0022
10.3376	-0.0020
10.4376	-0.0017
10.5376	-0.0014
10.6376	-0.0012
10.7376	-0.0011
10.8376	-0.0012
10.9339	-0.0015


==> figure/tikz/s2_sim/flat_gc_s2-11.tsv <==
0.0000	0.1000
0.1000	0.1000
0.2000	0.1000
0.3000	0.1000
0.4000	0.1000
0.5000	0.1000
0.6000	0.1000
0.7000	0.1000
0.8000	0.1000
0.9000	0.1000
1.0000	0.1000
1.1000	0.1000
1.2000	0.1000
1.3000	0.1000
1.4000	0.1000
1.5000	0.1000
1.6000	0.1000
1.7000	0.1000
1.8000	0.1000
1.9000	0.1000
2.0000	0.1000
2.1000	0.1000
2.2000	0.1000
2.3000	0.1000
2.4000	0.1000
2.5000	0.1000
2.6000	0.1000
2.7000	0.1000
2.8000	0.1000
2.9000	0.1000
3.0000	0.1000
3.1000	0.1000
3.2000	0.1000
3.3000	0.1000
3.4000	0.1000
3.5000	0.1000
3.6000	0.1000
3.7000	0.1000
3.8000	0.1000
3.9000	0.1000
4.0000	0.1000
4.1000	0.1000
4.2000	0.1000
4.3000	0.1000
4.4000	0.1000
4.5000	0.1000
4.6000	0.1000
4.7000	0.1000
4.8000	0.1000
4.9000	0.1000
5.0000	0.1000
5.1000	0.1000
5.2000	0.1000
5.3000	0.1000
5.4000	0.1000
5.5000	0.1000
5.6000	0.1000
5.6376	0.1000
5.6376	0.1000
5.7376	0.1000
5.8376	0.1000
5.9376	0.1000
6.0376	0.1000
6.1376	0.1000
6.2376	0.1000
6.3376	0.1000
6.4376	0.1000
6.5376	0.1000
6.6376	0.1000
6.7376	0.1000
6.8376	0.1000
6.9376	0.1000
7.0376	0.1000
7.1376	0.1000
7.2376	0.1000
7.3376	0.1000
7.4376	0.1000
7.5376	0.1000
7.6376	0.1000
7.7376	0.1000
7.8376	0.1000
7.9376	0.1000
8.0376	0.1000
8.1376	0.1000
8.2376	0.1000
8.3376	0.1000
8.4376	0.1000
8.5376	0.1000
8.6376	0.1000
8.7376	0.1000
8.8376	0.1000
8.9376	0.1000
9.0376	0.1000
9.1376	0.1000
9.2376	0.1000
9.3376	0.1000
9.4376	0.1000
9.5376	0.1000
9.6376	0.1000
9.7376	0.1000
9.8376	0.1000
9.9376	0.1000
10.0376	0.1000
10.1376	0.1000
10.2376	0.1000
10.3376	0.1000
10.4376	0.1000
10.5376	0.1000
10.6376	0.1000
10.7376	0.1000
10.8376	0.1000
10.9339	0.1000


==> figure/tikz/s2_sim/flat_gc_s2-12.tsv <==
0.0000	-0.1000
0.1000	-0.1000
0.2000	-0.1000
0.3000	-0.1000
0.4000	-0.1000
0.5000	-0.1000
0.6000	-0.1000
0.7000	-0.1000
0.8000	-0.1000
0.9000	-0.1000
1.0000	-0.1000
1.1000	-0.1000
1.2000	-0.1000
1.3000	-0.1000
1.4000	-0.1000
1.5000	-0.1000
1.6000	-0.1000
1.7000	-0.1000
1.8000	-0.1000
1.9000	-0.1000
2.0000	-0.1000
2.1000	-0.1000
2.2000	-0.1000
2.3000	-0.1000
2.4000	-0.1000
2.5000	-0.1000
2.6000	-0.1000
2.7000	-0.1000
2.8000	-0.1000
2.9000	-0.1000
3.0000	-0.1000
3.1000	-0.1000
3.2000	-0.1000
3.3000	-0.1000
3.4000	-0.1000
3.5000	-0.1000
3.6000	-0.1000
3.7000	-0.1000
3.8000	-0.1000
3.9000	-0.1000
4.0000	-0.1000
4.1000	-0.1000
4.2000	-0.1000
4.3000	-0.1000
4.4000	-0.1000
4.5000	-0.1000
4.6000	-0.1000
4.7000	-0.1000
4.8000	-0.1000
4.9000	-0.1000
5.0000	-0.1000
5.1000	-0.1000
5.2000	-0.1000
5.3000	-0.1000
5.4000	-0.1000
5.5000	-0.1000
5.6000	-0.1000
5.6376	-0.1000
5.6376	-0.1000
5.7376	-0.1000
5.8376	-0.1000
5.9376	-0.1000
6.0376	-0.1000
6.1376	-0.1000
6.2376	-0.1000
6.3376	-0.1000
6.4376	-0.1000
6.5376	-0.1000
6.6376	-0.1000
6.7376	-0.1000
6.8376	-0.1000
6.9376	-0.1000
7.0376	-0.1000
7.1376	-0.1000
7.2376	-0.1000
7.3376	-0.1000
7.4376	-0.1000
7.5376	-0.1000
7.6376	-0.1000
7.7376	-0.1000
7.8376	-0.1000
7.9376	-0.1000
8.0376	-0.1000
8.1376	-0.1000
8.2376	-0.1000
8.3376	-0.1000
8.4376	-0.1000
8.5376	-0.1000
8.6376	-0.1000
8.7376	-0.1000
8.8376	-0.1000
8.9376	-0.1000
9.0376	-0.1000
9.1376	-0.1000
9.2376	-0.1000
9.3376	-0.1000
9.4376	-0.1000
9.5376	-0.1000
9.6376	-0.1000
9.7376	-0.1000
9.8376	-0.1000
9.9376	-0.1000
10.0376	-0.1000
10.1376	-0.1000
10.2376	-0.1000
10.3376	-0.1000
10.4376	-0.1000
10.5376	-0.1000
10.6376	-0.1000
10.7376	-0.1000
10.8376	-0.1000
10.9339	-0.1000


==> figure/tikz/s2_sim/flat_gc_s2-13.tsv <==
0.0000	-0.0000
0.1000	-0.0000
0.2000	-0.0002
0.3000	-0.0006
0.4000	-0.0012
0.5000	-0.0023
0.6000	-0.0038
0.7000	-0.0057
0.8000	-0.0082
0.9000	-0.0110
1.0000	-0.0143
1.1000	-0.0181
1.2000	-0.0222
1.3000	-0.0267
1.4000	-0.0315
1.5000	-0.0365
1.6000	-0.0417
1.7000	-0.0471
1.8000	-0.0525
1.9000	-0.0580
2.0000	-0.0634
2.1000	-0.0686
2.2000	-0.0737
2.3000	-0.0786
2.4000	-0.0831
2.5000	-0.0873
2.6000	-0.0911
2.7000	-0.0945
2.8000	-0.0973
2.9000	-0.0996
3.0000	-0.1014
3.1000	-0.1026
3.2000	-0.1032
3.3000	-0.1032
3.4000	-0.1027
3.5000	-0.1015
3.6000	-0.0997
3.7000	-0.0974
3.8000	-0.0945
3.9000	-0.0911
4.0000	-0.0872
4.1000	-0.0830
4.2000	-0.0783
4.3000	-0.0734
4.4000	-0.0681
4.5000	-0.0628
4.6000	-0.0573
4.7000	-0.0517
4.8000	-0.0462
4.9000	-0.0409
5.0000	-0.0357
5.1000	-0.0308
5.2000	-0.0263
5.3000	-0.0222
5.4000	-0.0187
5.5000	-0.0158
5.6000	-0.0136
5.6376	-0.0130
5.6376	-0.0130
5.7376	-0.0118
5.8376	-0.0114
5.9376	-0.0118
6.0376	-0.0128
6.1376	-0.0146
6.2376	-0.0169
6.3376	-0.0198
6.4376	-0.0231
6.5376	-0.0269
6.6376	-0.0309
6.7376	-0.0351
6.8376	-0.0394
6.9376	-0.0438
7.0376	-0.0481
7.1376	-0.0523
7.2376	-0.0562
7.3376	-0.0600
7.4376	-0.0634
7.5376	-0.0664
7.6376	-0.0689
7.7376	-0.0710
7.8376	-0.0726
7.9376	-0.0737
8.0376	-0.0742
8.1376	-0.0742
8.2376	-0.0736
8.3376	-0.0725
8.4376	-0.0709
8.5376	-0.0687
8.6376	-0.0661
8.7376	-0.0631
8.8376	-0.0596
8.9376	-0.0559
9.0376	-0.0519
9.1376	-0.0476
9.2376	-0.0432
9.3376	-0.0388
9.4376	-0.0343
9.5376	-0.0299
9.6376	-0.0256
9.7376	-0.0215
9.8376	-0.0176
9.9376	-0.0141
10.0376	-0.0109
10.1376	-0.0081
10.2376	-0.0058
10.3376	-0.0038
10.4376	-0.0023
10.5376	-0.0013
10.6376	-0.0006
10.7376	-0.0002
10.8376	-0.0000
10.9339	0.0000


==> figure/tikz/s2_sim/flat_gc_s2-14.tsv <==
0.0000	0.2500
0.1000	0.2500
0.2000	0.2500
0.3000	0.2500
0.4000	0.2500
0.5000	0.2500
0.6000	0.2500
0.7000	0.2500
0.8000	0.2500
0.9000	0.2500
1.0000	0.2500
1.1000	0.2500
1.2000	0.2500
1.3000	0.2500
1.4000	0.2500
1.5000	0.2500
1.6000	0.2500
1.7000	0.2500
1.8000	0.2500
1.9000	0.2500
2.0000	0.2500
2.1000	0.2500
2.2000	0.2500
2.3000	0.2500
2.4000	0.2500
2.5000	0.2500
2.6000	0.2500
2.7000	0.2500
2.8000	0.2500
2.9000	0.2500
3.0000	0.2500
3.1000	0.2500
3.2000	0.2500
3.3000	0.2500
3.4000	0.2500
3.5000	0.2500
3.6000	0.2500
3.7000	0.2500
3.8000	0.2500
3.9000	0.2500
4.0000	0.2500
4.1000	0.2500
4.2000	0.2500
4.3000	0.2500
4.4000	0.2500
4.5000	0.2500
4.6000	0.2500
4.7000	0.2500
4.8000	0.2500
4.9000	0.2500
5.0000	0.2500
5.1000	0.2500
5.2000	0.2500
5.3000	0.2500
5.4000	0.2500
5.5000	0.2500
5.6000	0.2500
5.6376	0.2500
5.6376	0.2500
5.7376	0.2500
5.8376	0.2500
5.9376	0.2500
6.0376	0.2500
6.1376	0.2500
6.2376	0.2500
6.3376	0.2500
6.4376	0.2500
6.5376	0.2500
6.6376	0.2500
6.7376	0.2500
6.8376	0.2500
6.9376	0.2500
7.0376	0.2500
7.1376	0.2500
7.2376	0.2500
7.3376	0.2500
7.4376	0.2500
7.5376	0.2500
7.6376	0.2500
7.7376	0.2500
7.8376	0.2500
7.9376	0.2500
8.0376	0.2500
8.1376	0.2500
8.2376	0.2500
8.3376	0.2500
8.4376	0.2500
8.5376	0.2500
8.6376	0.2500
8.7376	0.2500
8.8376	0.2500
8.9376	0.2500
9.0376	0.2500
9.1376	0.2500
9.2376	0.2500
9.3376	0.2500
9.4376	0.2500
9.5376	0.2500
9.6376	0.2500
9.7376	0.2500
9.8376	0.2500
9.9376	0.2500
10.0376	0.2500
10.1376	0.2500
10.2376	0.2500
10.3376	0.2500
10.4376	0.2500
10.5376	0.2500
10.6376	0.2500
10.7376	0.2500
10.8376	0.2500
10.9339	0.2500


==> figure/tikz/s2_sim/flat_gc_s2-15.tsv <==
0.0000	-0.2500
0.1000	-0.2500
0.2000	-0.2500
0.3000	-0.2500
0.4000	-0.2500
0.5000	-0.2500
0.6000	-0.2500
0.7000	-0.2500
0.8000	-0.2500
0.9000	-0.2500
1.0000	-0.2500
1.1000	-0.2500
1.2000	-0.2500
1.3000	-0.2500
1.4000	-0.2500
1.5000	-0.2500
1.6000	-0.2500
1.7000	-0.2500
1.8000	-0.2500
1.9000	-0.2500
2.0000	-0.2500
2.1000	-0.2500
2.2000	-0.2500
2.3000	-0.2500
2.4000	-0.2500
2.5000	-0.2500
2.6000	-0.2500
2.7000	-0.2500
2.8000	-0.2500
2.9000	-0.2500
3.0000	-0.2500
3.1000	-0.2500
3.2000	-0.2500
3.3000	-0.2500
3.4000	-0.2500
3.5000	-0.2500
3.6000	-0.2500
3.7000	-0.2500
3.8000	-0.2500
3.9000	-0.2500
4.0000	-0.2500
4.1000	-0.2500
4.2000	-0.2500
4.3000	-0.2500
4.4000	-0.2500
4.5000	-0.2500
4.6000	-0.2500
4.7000	-0.2500
4.8000	-0.2500
4.9000	-0.2500
5.0000	-0.2500
5.1000	-0.2500
5.2000	-0.2500
5.3000	-0.2500
5.4000	-0.2500
5.5000	-0.2500
5.6000	-0.2500
5.6376	-0.2500
5.6376	-0.2500
5.7376	-0.2500
5.8376	-0.2500
5.9376	-0.2500
6.0376	-0.2500
6.1376	-0.2500
6.2376	-0.2500
6.3376	-0.2500
6.4376	-0.2500
6.5376	-0.2500
6.6376	-0.2500
6.7376	-0.2500
6.8376	-0.2500
6.9376	-0.2500
7.0376	-0.2500
7.1376	-0.2500
7.2376	-0.2500
7.3376	-0.2500
7.4376	-0.2500
7.5376	-0.2500
7.6376	-0.2500
7.7376	-0.2500
7.8376	-0.2500
7.9376	-0.2500
8.0376	-0.2500
8.1376	-0.2500
8.2376	-0.2500
8.3376	-0.2500
8.4376	-0.2500
8.5376	-0.2500
8.6376	-0.2500
8.7376	-0.2500
8.8376	-0.2500
8.9376	-0.2500
9.0376	-0.2500
9.1376	-0.2500
9.2376	-0.2500
9.3376	-0.2500
9.4376	-0.2500
9.5376	-0.2500
9.6376	-0.2500
9.7376	-0.2500
9.8376	-0.2500
9.9376	-0.2500
10.0376	-0.2500
10.1376	-0.2500
10.2376	-0.2500
10.3376	-0.2500
10.4376	-0.2500
10.5376	-0.2500
10.6376	-0.2500
10.7376	-0.2500
10.8376	-0.2500
10.9339	-0.2500


==> figure/tikz/s2_sim/flat_gc_s2-16.tsv <==
0.0000	-0.1639
0.1000	-0.1641
0.2000	-0.1647
0.3000	-0.1656
0.4000	-0.1668
0.5000	-0.1681
0.6000	-0.1696
0.7000	-0.1711
0.8000	-0.1726
0.9000	-0.1741
1.0000	-0.1756
1.1000	-0.1769
1.2000	-0.1782
1.3000	-0.1792
1.4000	-0.1802
1.5000	-0.1809
1.6000	-0.1814
1.7000	-0.1818
1.8000	-0.1819
1.9000	-0.1818
2.0000	-0.1815
2.1000	-0.1810
2.2000	-0.1803
2.3000	-0.1794
2.4000	-0.1783
2.5000	-0.1771
2.6000	-0.1757
2.7000	-0.1741
2.8000	-0.1724
2.9000	-0.1706
3.0000	-0.1688
3.1000	-0.1668
3.2000	-0.1648
3.3000	-0.1628
3.4000	-0.1609
3.5000	-0.1589
3.6000	-0.1570
3.7000	-0.1552
3.8000	-0.1534
3.9000	-0.1518
4.0000	-0.1504
4.1000	-0.1491
4.2000	-0.1479
4.3000	-0.1470
4.4000	-0.1463
4.5000	-0.1458
4.6000	-0.1456
4.7000	-0.1456
4.8000	-0.1458
4.9000	-0.1464
5.0000	-0.1472
5.1000	-0.1483
5.2000	-0.1496
5.3000	-0.1513
5.4000	-0.1532
5.5000	-0.1554
5.6000	-0.1578
5.6376	-0.1588
5.6376	-0.1586
5.7376	-0.1612
5.8376	-0.1637
5.9376	-0.1662
6.0376	-0.1685
6.1376	-0.1706
6.2376	-0.1725
6.3376	-0.1742
6.4376	-0.1756
6.5376	-0.1767
6.6376	-0.1775
6.7376	-0.1781
6.8376	-0.1783
6.9376	-0.1783
7.0376	-0.1780
7.1376	-0.1775
7.2376	-0.1767
7.3376	-0.1757
7.4376	-0.1745
7.5376	-0.1732
7.6376	-0.1717
7.7376	-0.1701
7.8376	-0.1683
7.9376	-0.1666
8.0376	-0.1647
8.1376	-0.1629
8.2376	-0.1611
8.3376	-0.1593
8.4376	-0.1576
8.5376	-0.1560
8.6376	-0.1545
8.7376	-0.1531
8.8376	-0.1519
8.9376	-0.1509
9.0376	-0.1501
9.1376	-0.1495
9.2376	-0.1492
9.3376	-0.1490
9.4376	-0.1491
9.5376	-0.1494
9.6376	-0.1499
9.7376	-0.1507
9.8376	-0.1516
9.9376	-0.1527
10.0376	-0.1540
10.1376	-0.1553
10.2376	-0.1568
10.3376	-0.1582
10.4376	-0.1597
10.5376	-0.1610
10.6376	-0.1621
10.7376	-0.1631
10.8376	-0.1637
10.9339	-0.1639


==> figure/tikz/s2_sim/flat_gc_s2-17.tsv <==
0.0000	0.2000
0.1000	0.2000
0.2000	0.2000
0.3000	0.2000
0.4000	0.2000
0.5000	0.2000
0.6000	0.2000
0.7000	0.2000
0.8000	0.2000
0.9000	0.2000
1.0000	0.2000
1.1000	0.2000
1.2000	0.2000
1.3000	0.2000
1.4000	0.2000
1.5000	0.2000
1.6000	0.2000
1.7000	0.2000
1.8000	0.2000
1.9000	0.2000
2.0000	0.2000
2.1000	0.2000
2.2000	0.2000
2.3000	0.2000
2.4000	0.2000
2.5000	0.2000
2.6000	0.2000
2.7000	0.2000
2.8000	0.2000
2.9000	0.2000
3.0000	0.2000
3.1000	0.2000
3.2000	0.2000
3.3000	0.2000
3.4000	0.2000
3.5000	0.2000
3.6000	0.2000
3.7000	0.2000
3.8000	0.2000
3.9000	0.2000
4.0000	0.2000
4.1000	0.2000
4.2000	0.2000
4.3000	0.2000
4.4000	0.2000
4.5000	0.2000
4.6000	0.2000
4.7000	0.2000
4.8000	0.2000
4.9000	0.2000
5.0000	0.2000
5.1000	0.2000
5.2000	0.2000
5.3000	0.2000
5.4000	0.2000
5.5000	0.2000
5.6000	0.2000
5.6376	0.2000
5.6376	0.2000
5.7376	0.2000
5.8376	0.2000
5.9376	0.2000
6.0376	0.2000
6.1376	0.2000
6.2376	0.2000
6.3376	0.2000
6.4376	0.2000
6.5376	0.2000
6.6376	0.2000
6.7376	0.2000
6.8376	0.2000
6.9376	0.2000
7.0376	0.2000
7.1376	0.2000
7.2376	0.2000
7.3376	0.2000
7.4376	0.2000
7.5376	0.2000
7.6376	0.2000
7.7376	0.2000
7.8376	0.2000
7.9376	0.2000
8.0376	0.2000
8.1376	0.2000
8.2376	0.2000
8.3376	0.2000
8.4376	0.2000
8.5376	0.2000
8.6376	0.2000
8.7376	0.2000
8.8376	0.2000
8.9376	0.2000
9.0376	0.2000
9.1376	0.2000
9.2376	0.2000
9.3376	0.2000
9.4376	0.2000
9.5376	0.2000
9.6376	0.2000
9.7376	0.2000
9.8376	0.2000
9.9376	0.2000
10.0376	0.2000
10.1376	0.2000
10.2376	0.2000
10.3376	0.2000
10.4376	0.2000
10.5376	0.2000
10.6376	0.2000
10.7376	0.2000
10.8376	0.2000
10.9339	0.2000


==> figure/tikz/s2_sim/flat_gc_s2-18.tsv <==
0.0000	-0.2000
0.1000	-0.2000
0.2000	-0.2000
0.3000	-0.2000
0.4000	-0.2000
0.5000	-0.2000
0.6000	-0.2000
0.7000	-0.2000
0.8000	-0.2000
0.9000	-0.2000
1.0000	-0.2000
1.1000	-0.2000
1.2000	-0.2000
1.3000	-0.2000
1.4000	-0.2000
1.5000	-0.2000
1.6000	-0.2000
1.7000	-0.2000
1.8000	-0.2000
1.9000	-0.2000
2.0000	-0.2000
2.1000	-0.2000
2.2000	-0.2000
2.3000	-0.2000
2.4000	-0.2000
2.5000	-0.2000
2.6000	-0.2000
2.7000	-0.2000
2.8000	-0.2000
2.9000	-0.2000
3.0000	-0.2000
3.1000	-0.2000
3.2000	-0.2000
3.3000	-0.2000
3.4000	-0.2000
3.5000	-0.2000
3.6000	-0.2000
3.7000	-0.2000
3.8000	-0.2000
3.9000	-0.2000
4.0000	-0.2000
4.1000	-0.2000
4.2000	-0.2000
4.3000	-0.2000
4.4000	-0.2000
4.5000	-0.2000
4.6000	-0.2000
4.7000	-0.2000
4.8000	-0.2000
4.9000	-0.2000
5.0000	-0.2000
5.1000	-0.2000
5.2000	-0.2000
5.3000	-0.2000
5.4000	-0.2000
5.5000	-0.2000
5.6000	-0.2000
5.6376	-0.2000
5.6376	-0.2000
5.7376	-0.2000
5.8376	-0.2000
5.9376	-0.2000
6.0376	-0.2000
6.1376	-0.2000
6.2376	-0.2000
6.3376	-0.2000
6.4376	-0.2000
6.5376	-0.2000
6.6376	-0.2000
6.7376	-0.2000
6.8376	-0.2000
6.9376	-0.2000
7.0376	-0.2000
7.1376	-0.2000
7.2376	-0.2000
7.3376	-0.2000
7.4376	-0.2000
7.5376	-0.2000
7.6376	-0.2000
7.7376	-0.2000
7.8376	-0.2000
7.9376	-0.2000
8.0376	-0.2000
8.1376	-0.2000
8.2376	-0.2000
8.3376	-0.2000
8.4376	-0.2000
8.5376	-0.2000
8.6376	-0.2000
8.7376	-0.2000
8.8376	-0.2000
8.9376	-0.2000
9.0376	-0.2000
9.1376	-0.2000
9.2376	-0.2000
9.3376	-0.2000
9.4376	-0.2000
9.5376	-0.2000
9.6376	-0.2000
9.7376	-0.2000
9.8376	-0.2000
9.9376	-0.2000
10.0376	-0.2000
10.1376	-0.2000
10.2376	-0.2000
10.3376	-0.2000
10.4376	-0.2000
10.5376	-0.2000
10.6376	-0.2000
10.7376	-0.2000
10.8376	-0.2000
10.9339	-0.2000


==> figure/tikz/s2_sim/flat_gc_s2-19.tsv <==
0.0000	-0.0000
0.1000	-0.0108
0.2000	-0.0402
0.3000	-0.0841
0.4000	-0.1390
0.5000	-0.2014
0.6000	-0.2685
0.7000	-0.3375
0.8000	-0.4062
0.9000	-0.4725
1.0000	-0.5347
1.1000	-0.5914
1.2000	-0.6414
1.3000	-0.6837
1.4000	-0.7177
1.5000	-0.7427
1.6000	-0.7586
1.7000	-0.7652
1.8000	-0.7627
1.9000	-0.7512
2.0000	-0.7312
2.1000	-0.7032
2.2000	-0.6678
2.3000	-0.6258
2.4000	-0.5780
2.5000	-0.5252
2.6000	-0.4685
2.7000	-0.4088
2.8000	-0.3470
2.9000	-0.2842
3.0000	-0.2213
3.1000	-0.1594
3.2000	-0.0993
3.3000	-0.0418
3.4000	0.0122
3.5000	0.0621
3.6000	0.1073
3.7000	0.1473
3.8000	0.1818
3.9000	0.2106
4.0000	0.2336
4.1000	0.2511
4.2000	0.2633
4.3000	0.2708
4.4000	0.2743
4.5000	0.2749
4.6000	0.2737
4.7000	0.2723
4.8000	0.2724
4.9000	0.2762
5.0000	0.2860
5.1000	0.3045
5.2000	0.3348
5.3000	0.3803
5.4000	0.4450
5.5000	0.5329
5.6000	0.6487
5.6376	0.7005
5.6376	0.7005
5.7376	0.8214
5.8376	0.8997
5.9376	0.9412
6.0376	0.9516
6.1376	0.9357
6.2376	0.8982
6.3376	0.8434
6.4376	0.7751
6.5376	0.6969
6.6376	0.6119
6.7376	0.5230
6.8376	0.4325
6.9376	0.3429
7.0376	0.2558
7.1376	0.1729
7.2376	0.0955
7.3376	0.0247
7.4376	-0.0386
7.5376	-0.0940
7.6376	-0.1410
7.7376	-0.1795
7.8376	-0.2094
7.9376	-0.2309
8.0376	-0.2443
8.1376	-0.2501
8.2376	-0.2488
8.3376	-0.2410
8.4376	-0.2276
8.5376	-0.2092
8.6376	-0.1868
8.7376	-0.1612
8.8376	-0.1332
8.9376	-0.1039
9.0376	-0.0741
9.1376	-0.0446
9.2376	-0.0163
9.3376	0.0101
9.4376	0.0339
9.5376	0.0545
9.6376	0.0713
9.7376	0.0840
9.8376	0.0924
9.9376	0.0962
10.0376	0.0956
10.1376	0.0908
10.2376	0.0823
10.3376	0.0705
10.4376	0.0565
10.5376	0.0413
10.6376	0.0262
10.7376	0.0130
10.8376	0.0035
10.9339	-0.0000


==> figure/tikz/s2_sim/flat_gc_s2-2.tsv <==
0.0000	-0.5000
0.1000	-0.5000
0.2000	-0.5000
0.3000	-0.5000
0.4000	-0.5000
0.5000	-0.5000
0.6000	-0.5000
0.7000	-0.5000
0.8000	-0.5000
0.9000	-0.5000
1.0000	-0.5000
1.1000	-0.5000
1.2000	-0.5000
1.3000	-0.5000
1.4000	-0.5000
1.5000	-0.5000
1.6000	-0.5000
1.7000	-0.5000
1.8000	-0.5000
1.9000	-0.5000
2.0000	-0.5000
2.1000	-0.5000
2.2000	-0.5000
2.3000	-0.5000
2.4000	-0.5000
2.5000	-0.5000
2.6000	-0.5000
2.7000	-0.5000
2.8000	-0.5000
2.9000	-0.5000
3.0000	-0.5000
3.1000	-0.5000
3.2000	-0.5000
3.3000	-0.5000
3.4000	-0.5000
3.5000	-0.5000
3.6000	-0.5000
3.7000	-0.5000
3.8000	-0.5000
3.9000	-0.5000
4.0000	-0.5000
4.1000	-0.5000
4.2000	-0.5000
4.3000	-0.5000
4.4000	-0.5000
4.5000	-0.5000
4.6000	-0.5000
4.7000	-0.5000
4.8000	-0.5000
4.9000	-0.5000
5.0000	-0.5000
5.1000	-0.5000
5.2000	-0.5000
5.3000	-0.5000
5.4000	-0.5000
5.5000	-0.5000
5.6000	-0.5000
5.6376	-0.5000
5.6376	-0.5000
5.7376	-0.5000
5.8376	-0.5000
5.9376	-0.5000
6.0376	-0.5000
6.1376	-0.5000
6.2376	-0.5000
6.3376	-0.5000
6.4376	-0.5000
6.5376	-0.5000
6.6376	-0.5000
6.7376	-0.5000
6.8376	-0.5000
6.9376	-0.5000
7.0376	-0.5000
7.1376	-0.5000
7.2376	-0.5000
7.3376	-0.5000
7.4376	-0.5000
7.5376	-0.5000
7.6376	-0.5000
7.7376	-0.5000
7.8376	-0.5000
7.9376	-0.5000
8.0376	-0.5000
8.1376	-0.5000
8.2376	-0.5000
8.3376	-0.5000
8.4376	-0.5000
8.5376	-0.5000
8.6376	-0.5000
8.7376	-0.5000
8.8376	-0.5000
8.9376	-0.5000
9.0376	-0.5000
9.1376	-0.5000
9.2376	-0.5000
9.3376	-0.5000
9.4376	-0.5000
9.5376	-0.5000
9.6376	-0.5000
9.7376	-0.5000
9.8376	-0.5000
9.9376	-0.5000
10.0376	-0.5000
10.1376	-0.5000
10.2376	-0.5000
10.3376	-0.5000
10.4376	-0.5000
10.5376	-0.5000
10.6376	-0.5000
10.7376	-0.5000
10.8376	-0.5000
10.9339	-0.5000


==> figure/tikz/s2_sim/flat_gc_s2-20.tsv <==
0.0000	3.0000
0.1000	3.0000
0.2000	3.0000
0.3000	3.0000
0.4000	3.0000
0.5000	3.0000
0.6000	3.0000
0.7000	3.0000
0.8000	3.0000
0.9000	3.0000
1.0000	3.0000
1.1000	3.0000
1.2000	3.0000
1.3000	3.0000
1.4000	3.0000
1.5000	3.0000
1.6000	3.0000
1.7000	3.0000
1.8000	3.0000
1.9000	3.0000
2.0000	3.0000
2.1000	3.0000
2.2000	3.0000
2.3000	3.0000
2.4000	3.0000
2.5000	3.0000
2.6000	3.0000
2.7000	3.0000
2.8000	3.0000
2.9000	3.0000
3.0000	3.0000
3.1000	3.0000
3.2000	3.0000
3.3000	3.0000
3.4000	3.0000
3.5000	3.0000
3.6000	3.0000
3.7000	3.0000
3.8000	3.0000
3.9000	3.0000
4.0000	3.0000
4.1000	3.0000
4.2000	3.0000
4.3000	3.0000
4.4000	3.0000
4.5000	3.0000
4.6000	3.0000
4.7000	3.0000
4.8000	3.0000
4.9000	3.0000
5.0000	3.0000
5.1000	3.0000
5.2000	3.0000
5.3000	3.0000
5.4000	3.0000
5.5000	3.0000
5.6000	3.0000
5.6376	3.0000
5.6376	3.0000
5.7376	3.0000
5.8376	3.0000
5.9376	3.0000
6.0376	3.0000
6.1376	3.0000
6.2376	3.0000
6.3376	3.0000
6.4376	3.0000
6.5376	3.0000
6.6376	3.0000
6.7376	3.0000
6.8376	3.0000
6.9376	3.0000
7.0376	3.0000
7.1376	3.0000
7.2376	3.0000
7.3376	3.0000
7.4376	3.0000
7.5376	3.0000
7.6376	3.0000
7.7376	3.0000
7.8376	3.0000
7.9376	3.0000
8.0376	3.0000
8.1376	3.0000
8.2376	3.0000
8.3376	3.0000
8.4376	3.0000
8.5376	3.0000
8.6376	3.0000
8.7376	3.0000
8.8376	3.0000
8.9376	3.0000
9.0376	3.0000
9.1376	3.0000
9.2376	3.0000
9.3376	3.0000
9.4376	3.0000
9.5376	3.0000
9.6376	3.0000
9.7376	3.0000
9.8376	3.0000
9.9376	3.0000
10.0376	3.0000
10.1376	3.0000
10.2376	3.0000
10.3376	3.0000
10.4376	3.0000
10.5376	3.0000
10.6376	3.0000
10.7376	3.0000
10.8376	3.0000
10.9339	3.0000


==> figure/tikz/s2_sim/flat_gc_s2-21.tsv <==
0.0000	-3.0000
0.1000	-3.0000
0.2000	-3.0000
0.3000	-3.0000
0.4000	-3.0000
0.5000	-3.0000
0.6000	-3.0000
0.7000	-3.0000
0.8000	-3.0000
0.9000	-3.0000
1.0000	-3.0000
1.1000	-3.0000
1.2000	-3.0000
1.3000	-3.0000
1.4000	-3.0000
1.5000	-3.0000
1.6000	-3.0000
1.7000	-3.0000
1.8000	-3.0000
1.9000	-3.0000
2.0000	-3.0000
2.1000	-3.0000
2.2000	-3.0000
2.3000	-3.0000
2.4000	-3.0000
2.5000	-3.0000
2.6000	-3.0000
2.7000	-3.0000
2.8000	-3.0000
2.9000	-3.0000
3.0000	-3.0000
3.1000	-3.0000
3.2000	-3.0000
3.3000	-3.0000
3.4000	-3.0000
3.5000	-3.0000
3.6000	-3.0000
3.7000	-3.0000
3.8000	-3.0000
3.9000	-3.0000
4.0000	-3.0000
4.1000	-3.0000
4.2000	-3.0000
4.3000	-3.0000
4.4000	-3.0000
4.5000	-3.0000
4.6000	-3.0000
4.7000	-3.0000
4.8000	-3.0000
4.9000	-3.0000
5.0000	-3.0000
5.1000	-3.0000
5.2000	-3.0000
5.3000	-3.0000
5.4000	-3.0000
5.5000	-3.0000
5.6000	-3.0000
5.6376	-3.0000
5.6376	-3.0000
5.7376	-3.0000
5.8376	-3.0000
5.9376	-3.0000
6.0376	-3.0000
6.1376	-3.0000
6.2376	-3.0000
6.3376	-3.0000
6.4376	-3.0000
6.5376	-3.0000
6.6376	-3.0000
6.7376	-3.0000
6.8376	-3.0000
6.9376	-3.0000
7.0376	-3.0000
7.1376	-3.0000
7.2376	-3.0000
7.3376	-3.0000
7.4376	-3.0000
7.5376	-3.0000
7.6376	-3.0000
7.7376	-3.0000
7.8376	-3.0000
7.9376	-3.0000
8.0376	-3.0000
8.1376	-3.0000
8.2376	-3.0000
8.3376	-3.0000
8.4376	-3.0000
8.5376	-3.0000
8.6376	-3.0000
8.7376	-3.0000
8.8376	-3.0000
8.9376	-3.0000
9.0376	-3.0000
9.1376	-3.0000
9.2376	-3.0000
9.3376	-3.0000
9.4376	-3.0000
9.5376	-3.0000
9.6376	-3.0000
9.7376	-3.0000
9.8376	-3.0000
9.9376	-3.0000
10.0376	-3.0000
10.1376	-3.0000
10.2376	-3.0000
10.3376	-3.0000
10.4376	-3.0000
10.5376	-3.0000
10.6376	-3.0000
10.7376	-3.0000
10.8376	-3.0000
10.9339	-3.0000


==> figure/tikz/s2_sim/flat_gc_s2-22.tsv <==
0.0000	-0.0000
0.1000	0.0014
0.2000	0.0060
0.3000	0.0144
0.4000	0.0273
0.5000	0.0448
0.6000	0.0672
0.7000	0.0947
0.8000	0.1273
0.9000	0.1647
1.0000	0.2069
1.1000	0.2535
1.2000	0.3041
1.3000	0.3583
1.4000	0.4155
1.5000	0.4751
1.6000	0.5365
1.7000	0.5990
1.8000	0.6618
1.9000	0.7242
2.0000	0.7855
2.1000	0.8448
2.2000	0.9013
2.3000	0.9543
2.4000	1.0029
2.5000	1.0464
2.6000	1.0842
2.7000	1.1154
2.8000	1.1396
2.9000	1.1560
3.0000	1.1641
3.1000	1.1636
3.2000	1.1539
3.3000	1.1349
3.4000	1.1062
3.5000	1.0678
3.6000	1.0196
3.7000	0.9617
3.8000	0.8943
3.9000	0.8178
4.0000	0.7325
4.1000	0.6391
4.2000	0.5382
4.3000	0.4307
4.4000	0.3177
4.5000	0.2004
4.6000	0.0800
4.7000	-0.0417
4.8000	-0.1632
4.9000	-0.2825
5.0000	-0.3974
5.1000	-0.5055
5.2000	-0.6043
5.3000	-0.6910
5.4000	-0.7624
5.5000	-0.8152
5.6000	-0.8459
5.6376	-0.8508
5.6376	-0.8508
5.7376	-0.8482
5.8376	-0.8268
5.9376	-0.7908
6.0376	-0.7438
6.1376	-0.6892
6.2376	-0.6298
6.3376	-0.5684
6.4376	-0.5072
6.5376	-0.4481
6.6376	-0.3929
6.7376	-0.3427
6.8376	-0.2988
6.9376	-0.2620
7.0376	-0.2328
7.1376	-0.2116
7.2376	-0.1984
7.3376	-0.1934
7.4376	-0.1961
7.5376	-0.2063
7.6376	-0.2233
7.7376	-0.2465
7.8376	-0.2751
7.9376	-0.3083
8.0376	-0.3451
8.1376	-0.3845
8.2376	-0.4254
8.3376	-0.4668
8.4376	-0.5077
8.5376	-0.5470
8.6376	-0.5836
8.7376	-0.6166
8.8376	-0.6450
8.9376	-0.6680
9.0376	-0.6848
9.1376	-0.6948
9.2376	-0.6974
9.3376	-0.6922
9.4376	-0.6789
9.5376	-0.6576
9.6376	-0.6281
9.7376	-0.5909
9.8376	-0.5465
9.9376	-0.4956
10.0376	-0.4392
10.1376	-0.3786
10.2376	-0.3154
10.3376	-0.2514
10.4376	-0.1889
10.5376	-0.1303
10.6376	-0.0787
10.7376	-0.0372
10.8376	-0.0096
10.9339	0.0000


==> figure/tikz/s2_sim/flat_gc_s2-23.tsv <==
0.0000	3.0000
0.1000	3.0000
0.2000	3.0000
0.3000	3.0000
0.4000	3.0000
0.5000	3.0000
0.6000	3.0000
0.7000	3.0000
0.8000	3.0000
0.9000	3.0000
1.0000	3.0000
1.1000	3.0000
1.2000	3.0000
1.3000	3.0000
1.4000	3.0000
1.5000	3.0000
1.6000	3.0000
1.7000	3.0000
1.8000	3.0000
1.9000	3.0000
2.0000	3.0000
2.1000	3.0000
2.2000	3.0000
2.3000	3.0000
2.4000	3.0000
2.5000	3.0000
2.6000	3.0000
2.7000	3.0000
2.8000	3.0000
2.9000	3.0000
3.0000	3.0000
3.1000	3.0000
3.2000	3.0000
3.3000	3.0000
3.4000	3.0000
3.5000	3.0000
3.6000	3.0000
3.7000	3.0000
3.8000	3.0000
3.9000	3.0000
4.0000	3.0000
4.1000	3.0000
4.2000	3.0000
4.3000	3.0000
4.4000	3.0000
4.5000	3.0000
4.6000	3.0000
4.7000	3.0000
4.8000	3.0000
4.9000	3.0000
5.0000	3.0000
5.1000	3.0000
5.2000	3.0000
5.3000	3.0000
5.4000	3.0000
5.5000	3.0000
5.6000	3.0000
5.6376	3.0000
5.6376	3.0000
5.7376	3.0000
5.8376	3.0000
5.9376	3.0000
6.0376	3.0000
6.1376	3.0000
6.2376	3.0000
6.3376	3.0000
6.4376	3.0000
6.5376	3.0000
6.6376	3.0000
6.7376	3.0000
6.8376	3.0000
6.9376	3.0000
7.0376	3.0000
7.1376	3.0000
7.2376	3.0000
7.3376	3.0000
7.4376	3.0000
7.5376	3.0000
7.6376	3.0000
7.7376	3.0000
7.8376	3.0000
7.9376	3.0000
8.0376	3.0000
8.1376	3.0000
8.2376	3.0000
8.3376	3.0000
8.4376	3.0000
8.5376	3.0000
8.6376	3.0000
8.7376	3.0000
8.8376	3.0000
8.9376	3.0000
9.0376	3.0000
9.1376	3.0000
9.2376	3.0000
9.3376	3.0000
9.4376	3.0000
9.5376	3.0000
9.6376	3.0000
9.7376	3.0000
9.8376	3.0000
9.9376	3.0000
10.0376	3.0000
10.1376	3.0000
10.2376	3.0000
10.3376	3.0000
10.4376	3.0000
10.5376	3.0000
10.6376	3.0000
10.7376	3.0000
10.8376	3.0000
10.9339	3.0000


==> figure/tikz/s2_sim/flat_gc_s2-24.tsv <==
0.0000	-3.0000
0.1000	-3.0000
0.2000	-3.0000
0.3000	-3.0000
0.4000	-3.0000
0.5000	-3.0000
0.6000	-3.0000
0.7000	-3.0000
0.8000	-3.0000
0.9000	-3.0000
1.0000	-3.0000
1.1000	-3.0000
1.2000	-3.0000
1.3000	-3.0000
1.4000	-3.0000
1.5000	-3.0000
1.6000	-3.0000
1.7000	-3.0000
1.8000	-3.0000
1.9000	-3.0000
2.0000	-3.0000
2.1000	-3.0000
2.2000	-3.0000
2.3000	-3.0000
2.4000	-3.0000
2.5000	-3.0000
2.6000	-3.0000
2.7000	-3.0000
2.8000	-3.0000
2.9000	-3.0000
3.0000	-3.0000
3.1000	-3.0000
3.2000	-3.0000
3.3000	-3.0000
3.4000	-3.0000
3.5000	-3.0000
3.6000	-3.0000
3.7000	-3.0000
3.8000	-3.0000
3.9000	-3.0000
4.0000	-3.0000
4.1000	-3.0000
4.2000	-3.0000
4.3000	-3.0000
4.4000	-3.0000
4.5000	-3.0000
4.6000	-3.0000
4.7000	-3.0000
4.8000	-3.0000
4.9000	-3.0000
5.0000	-3.0000
5.1000	-3.0000
5.2000	-3.0000
5.3000	-3.0000
5.4000	-3.0000
5.5000	-3.0000
5.6000	-3.0000
5.6376	-3.0000
5.6376	-3.0000
5.7376	-3.0000
5.8376	-3.0000
5.9376	-3.0000
6.0376	-3.0000
6.1376	-3.0000
6.2376	-3.0000
6.3376	-3.0000
6.4376	-3.0000
6.5376	-3.0000
6.6376	-3.0000
6.7376	-3.0000
6.8376	-3.0000
6.9376	-3.0000
7.0376	-3.0000
7.1376	-3.0000
7.2376	-3.0000
7.3376	-3.0000
7.4376	-3.0000
7.5376	-3.0000
7.6376	-3.0000
7.7376	-3.0000
7.8376	-3.0000
7.9376	-3.0000
8.0376	-3.0000
8.1376	-3.0000
8.2376	-3.0000
8.3376	-3.0000
8.4376	-3.0000
8.5376	-3.0000
8.6376	-3.0000
8.7376	-3.0000
8.8376	-3.0000
8.9376	-3.0000
9.0376	-3.0000
9.1376	-3.0000
9.2376	-3.0000
9.3376	-3.0000
9.4376	-3.0000
9.5376	-3.0000
9.6376	-3.0000
9.7376	-3.0000
9.8376	-3.0000
9.9376	-3.0000
10.0376	-3.0000
10.1376	-3.0000
10.2376	-3.0000
10.3376	-3.0000
10.4376	-3.0000
10.5376	-3.0000
10.6376	-3.0000
10.7376	-3.0000
10.8376	-3.0000
10.9339	-3.0000


==> figure/tikz/s2_sim/flat_gc_s2-3.tsv <==
0.0000	0.5000
0.1000	0.5000
0.2000	0.5000
0.3000	0.5000
0.4000	0.5000
0.5000	0.5000
0.6000	0.5000
0.7000	0.5000
0.8000	0.5000
0.9000	0.5000
1.0000	0.5000
1.1000	0.5000
1.2000	0.5000
1.3000	0.5000
1.4000	0.5000
1.5000	0.5000
1.6000	0.5000
1.7000	0.5000
1.8000	0.5000
1.9000	0.5000
2.0000	0.5000
2.1000	0.5000
2.2000	0.5000
2.3000	0.5000
2.4000	0.5000
2.5000	0.5000
2.6000	0.5000
2.7000	0.5000
2.8000	0.5000
2.9000	0.5000
3.0000	0.5000
3.1000	0.5000
3.2000	0.5000
3.3000	0.5000
3.4000	0.5000
3.5000	0.5000
3.6000	0.5000
3.7000	0.5000
3.8000	0.5000
3.9000	0.5000
4.0000	0.5000
4.1000	0.5000
4.2000	0.5000
4.3000	0.5000
4.4000	0.5000
4.5000	0.5000
4.6000	0.5000
4.7000	0.5000
4.8000	0.5000
4.9000	0.5000
5.0000	0.5000
5.1000	0.5000
5.2000	0.5000
5.3000	0.5000
5.4000	0.5000
5.5000	0.5000
5.6000	0.5000
5.6376	0.5000
5.6376	0.5000
5.7376	0.5000
5.8376	0.5000
5.9376	0.5000
6.0376	0.5000
6.1376	0.5000
6.2376	0.5000
6.3376	0.5000
6.4376	0.5000
6.5376	0.5000
6.6376	0.5000
6.7376	0.5000
6.8376	0.5000
6.9376	0.5000
7.0376	0.5000
7.1376	0.5000
7.2376	0.5000
7.3376	0.5000
7.4376	0.5000
7.5376	0.5000
7.6376	0.5000
7.7376	0.5000
7.8376	0.5000
7.9376	0.5000
8.0376	0.5000
8.1376	0.5000
8.2376	0.5000
8.3376	0.5000
8.4376	0.5000
8.5376	0.5000
8.6376	0.5000
8.7376	0.5000
8.8376	0.5000
8.9376	0.5000
9.0376	0.5000
9.1376	0.5000
9.2376	0.5000
9.3376	0.5000
9.4376	0.5000
9.5376	0.5000
9.6376	0.5000
9.7376	0.5000
9.8376	0.5000
9.9376	0.5000
10.0376	0.5000
10.1376	0.5000
10.2376	0.5000
10.3376	0.5000
10.4376	0.5000
10.5376	0.5000
10.6376	0.5000
10.7376	0.5000
10.8376	0.5000
10.9339	0.5000


==> figure/tikz/s2_sim/flat_gc_s2-4.tsv <==
0.0000	0.0000
0.1000	0.0023
0.2000	0.0046
0.3000	0.0068
0.4000	0.0091
0.5000	0.0114
0.6000	0.0137
0.7000	0.0160
0.8000	0.0182
0.9000	0.0205
1.0000	0.0232
1.1000	0.0263
1.2000	0.0295
1.3000	0.0330
1.4000	0.0367
1.5000	0.0405
1.6000	0.0445
1.7000	0.0485
1.8000	0.0525
1.9000	0.0565
2.0000	0.0604
2.1000	0.0641
2.2000	0.0676
2.3000	0.0709
2.4000	0.0739
2.5000	0.0765
2.6000	0.0788
2.7000	0.0806
2.8000	0.0819
2.9000	0.0827
3.0000	0.0830
3.1000	0.0827
3.2000	0.0819
3.3000	0.0804
3.4000	0.0783
3.5000	0.0756
3.6000	0.0723
3.7000	0.0684
3.8000	0.0640
3.9000	0.0590
4.0000	0.0535
4.1000	0.0475
4.2000	0.0411
4.3000	0.0344
4.4000	0.0273
4.5000	0.0201
4.6000	0.0128
4.7000	0.0054
4.8000	-0.0018
4.9000	-0.0088
5.0000	-0.0154
5.1000	-0.0215
5.2000	-0.0269
5.3000	-0.0314
5.4000	-0.0348
5.5000	-0.0369
5.6000	-0.0375
5.6376	-0.0373
5.6376	-0.0373
5.7376	-0.0386
5.8376	-0.0386
5.9376	-0.0375
6.0376	-0.0356
6.1376	-0.0330
6.2376	-0.0300
6.3376	-0.0268
6.4376	-0.0235
6.5376	-0.0202
6.6376	-0.0170
6.7376	-0.0141
6.8376	-0.0116
6.9376	-0.0094
7.0376	-0.0077
7.1376	-0.0064
7.2376	-0.0056
7.3376	-0.0052
7.4376	-0.0054
7.5376	-0.0059
7.6376	-0.0068
7.7376	-0.0081
7.8376	-0.0097
7.9376	-0.0116
8.0376	-0.0136
8.1376	-0.0158
8.2376	-0.0181
8.3376	-0.0203
8.4376	-0.0225
8.5376	-0.0246
8.6376	-0.0266
8.7376	-0.0283
8.8376	-0.0297
8.9376	-0.0308
9.0376	-0.0315
9.1376	-0.0319
9.2376	-0.0318
9.3376	-0.0313
9.4376	-0.0303
9.5376	-0.0289
9.6376	-0.0271
9.7376	-0.0249
9.8376	-0.0223
9.9376	-0.0195
10.0376	-0.0164
10.1376	-0.0131
10.2376	-0.0099
10.3376	-0.0067
10.4376	-0.0038
10.5376	-0.0013
10.6376	0.0005
10.7376	0.0015
10.8376	0.0014
10.9339	0.0000


==> figure/tikz/s2_sim/flat_gc_s2-5.tsv <==
0.0000	0.1000
0.1000	0.1000
0.2000	0.1000
0.3000	0.1000
0.4000	0.1000
0.5000	0.1000
0.6000	0.1000
0.7000	0.1000
0.8000	0.1000
0.9000	0.1000
1.0000	0.1000
1.1000	0.1000
1.2000	0.1000
1.3000	0.1000
1.4000	0.1000
1.5000	0.1000
1.6000	0.1000
1.7000	0.1000
1.8000	0.1000
1.9000	0.1000
2.0000	0.1000
2.1000	0.1000
2.2000	0.1000
2.3000	0.1000
2.4000	0.1000
2.5000	0.1000
2.6000	0.1000
2.7000	0.1000
2.8000	0.1000
2.9000	0.1000
3.0000	0.1000
3.1000	0.1000
3.2000	0.1000
3.3000	0.1000
3.4000	0.1000
3.5000	0.1000
3.6000	0.1000
3.7000	0.1000
3.8000	0.1000
3.9000	0.1000
4.0000	0.1000
4.1000	0.1000
4.2000	0.1000
4.3000	0.1000
4.4000	0.1000
4.5000	0.1000
4.6000	0.1000
4.7000	0.1000
4.8000	0.1000
4.9000	0.1000
5.0000	0.1000
5.1000	0.1000
5.2000	0.1000
5.3000	0.1000
5.4000	0.1000
5.5000	0.1000
5.6000	0.1000
5.6376	0.1000
5.6376	0.1000
5.7376	0.1000
5.8376	0.1000
5.9376	0.1000
6.0376	0.1000
6.1376	0.1000
6.2376	0.1000
6.3376	0.1000
6.4376	0.1000
6.5376	0.1000
6.6376	0.1000
6.7376	0.1000
6.8376	0.1000
6.9376	0.1000
7.0376	0.1000
7.1376	0.1000
7.2376	0.1000
7.3376	0.1000
7.4376	0.1000
7.5376	0.1000
7.6376	0.1000
7.7376	0.1000
7.8376	0.1000
7.9376	0.1000
8.0376	0.1000
8.1376	0.1000
8.2376	0.1000
8.3376	0.1000
8.4376	0.1000
8.5376	0.1000
8.6376	0.1000
8.7376	0.1000
8.8376	0.1000
8.9376	0.1000
9.0376	0.1000
9.1376	0.1000
9.2376	0.1000
9.3376	0.1000
9.4376	0.1000
9.5376	0.1000
9.6376	0.1000
9.7376	0.1000
9.8376	0.1000
9.9376	0.1000
10.0376	0.1000
10.1376	0.1000
10.2376	0.1000
10.3376	0.1000
10.4376	0.1000
10.5376	0.1000
10.6376	0.1000
10.7376	0.1000
10.8376	0.1000
10.9339	0.1000


==> figure/tikz/s2_sim/flat_gc_s2-6.tsv <==
0.0000	-0.1000
0.1000	-0.1000
0.2000	-0.1000
0.3000	-0.1000
0.4000	-0.1000
0.5000	-0.1000
0.6000	-0.1000
0.7000	-0.1000
0.8000	-0.1000
0.9000	-0.1000
1.0000	-0.1000
1.1000	-0.1000
1.2000	-0.1000
1.3000	-0.1000
1.4000	-0.1000
1.5000	-0.1000
1.6000	-0.1000
1.7000	-0.1000
1.8000	-0.1000
1.9000	-0.1000
2.0000	-0.1000
2.1000	-0.1000
2.2000	-0.1000
2.3000	-0.1000
2.4000	-0.1000
2.5000	-0.1000
2.6000	-0.1000
2.7000	-0.1000
2.8000	-0.1000
2.9000	-0.1000
3.0000	-0.1000
3.1000	-0.1000
3.2000	-0.1000
3.3000	-0.1000
3.4000	-0.1000
3.5000	-0.1000
3.6000	-0.1000
3.7000	-0.1000
3.8000	-0.1000
3.9000	-0.1000
4.0000	-0.1000
4.1000	-0.1000
4.2000	-0.1000
4.3000	-0.1000
4.4000	-0.1000
4.5000	-0.1000
4.6000	-0.1000
4.7000	-0.1000
4.8000	-0.1000
4.9000	-0.1000
5.0000	-0.1000
5.1000	-0.1000
5.2000	-0.1000
5.3000	-0.1000
5.4000	-0.1000
5.5000	-0.1000
5.6000	-0.1000
5.6376	-0.1000
5.6376	-0.1000
5.7376	-0.1000
5.8376	-0.1000
5.9376	-0.1000
6.0376	-0.1000
6.1376	-0.1000
6.2376	-0.1000
6.3376	-0.1000
6.4376	-0.1000
6.5376	-0.1000
6.6376	-0.1000
6.7376	-0.1000
6.8376	-0.1000
6.9376	-0.1000
7.0376	-0.1000
7.1376	-0.1000
7.2376	-0.1000
7.3376	-0.1000
7.4376	-0.1000
7.5376	-0.1000
7.6376	-0.1000
7.7376	-0.1000
7.8376	-0.1000
7.9376	-0.1000
8.0376	-0.1000
8.1376	-0.1000
8.2376	-0.1000
8.3376	-0.1000
8.4376	-0.1000
8.5376	-0.1000
8.6376	-0.1000
8.7376	-0.1000
8.8376	-0.1000
8.9376	-0.1000
9.0376	-0.1000
9.1376	-0.1000
9.2376	-0.1000
9.3376	-0.1000
9.4376	-0.1000
9.5376	-0.1000
9.6376	-0.1000
9.7376	-0.1000
9.8376	-0.1000
9.9376	-0.1000
10.0376	-0.1000
10.1376	-0.1000
10.2376	-0.1000
10.3376	-0.1000
10.4376	-0.1000
10.5376	-0.1000
10.6376	-0.1000
10.7376	-0.1000
10.8376	-0.1000
10.9339	-0.1000


==> figure/tikz/s2_sim/flat_gc_s2-7.tsv <==
0.0000	-0.0000
0.1000	0.0007
0.2000	0.0016
0.3000	0.0030
0.4000	0.0052
0.5000	0.0083
0.6000	0.0124
0.7000	0.0177
0.8000	0.0240
0.9000	0.0315
1.0000	0.0400
1.1000	0.0495
1.2000	0.0598
1.3000	0.0710
1.4000	0.0827
1.5000	0.0950
1.6000	0.1075
1.7000	0.1203
1.8000	0.1331
1.9000	0.1457
2.0000	0.1581
2.1000	0.1700
2.2000	0.1814
2.3000	0.1921
2.4000	0.2020
2.5000	0.2111
2.6000	0.2193
2.7000	0.2265
2.8000	0.2327
2.9000	0.2379
3.0000	0.2420
3.1000	0.2451
3.2000	0.2472
3.3000	0.2484
3.4000	0.2487
3.5000	0.2481
3.6000	0.2468
3.7000	0.2449
3.8000	0.2423
3.9000	0.2392
4.0000	0.2357
4.1000	0.2319
4.2000	0.2278
4.3000	0.2235
4.4000	0.2191
4.5000	0.2146
4.6000	0.2100
4.7000	0.2053
4.8000	0.2004
4.9000	0.1953
5.0000	0.1899
5.1000	0.1840
5.2000	0.1774
5.3000	0.1699
5.4000	0.1611
5.5000	0.1506
5.6000	0.1379
5.6376	0.1325
5.6376	0.1325
5.7376	0.1232
5.8376	0.1116
5.9376	0.0987
6.0376	0.0848
6.1376	0.0706
6.2376	0.0566
6.3376	0.0430
6.4376	0.0301
6.5376	0.0183
6.6376	0.0076
6.7376	-0.0018
6.8376	-0.0098
6.9376	-0.0164
7.0376	-0.0217
7.1376	-0.0257
7.2376	-0.0284
7.3376	-0.0299
7.4376	-0.0303
7.5376	-0.0298
7.6376	-0.0285
7.7376	-0.0265
7.8376	-0.0239
7.9376	-0.0209
8.0376	-0.0175
8.1376	-0.0140
8.2376	-0.0105
8.3376	-0.0069
8.4376	-0.0035
8.5376	-0.0002
8.6376	0.0027
8.7376	0.0053
8.8376	0.0076
8.9376	0.0095
9.0376	0.0109
9.1376	0.0120
9.2376	0.0126
9.3376	0.0129
9.4376	0.0128
9.5376	0.0124
9.6376	0.0118
9.7376	0.0109
9.8376	0.0099
9.9376	0.0088
10.0376	0.0077
10.1376	0.0066
10.2376	0.0055
10.3376	0.0045
10.4376	0.0036
10.5376	0.0029
10.6376	0.0022
10.7376	0.0015
10.8376	0.0008
10.9339	0.0000


==> figure/tikz/s2_sim/flat_gc_s2-8.tsv <==
0.0000	-0.4000
0.1000	-0.4000
0.2000	-0.4000
0.3000	-0.4000
0.4000	-0.4000
0.5000	-0.4000
0.6000	-0.4000
0.7000	-0.4000
0.8000	-0.4000
0.9000	-0.4000
1.0000	-0.4000
1.1000	-0.4000
1.2000	-0.4000
1.3000	-0.4000
1.4000	-0.4000
1.5000	-0.4000
1.6000	-0.4000
1.7000	-0.4000
1.8000	-0.4000
1.9000	-0.4000
2.0000	-0.4000
2.1000	-0.4000
2.2000	-0.4000
2.3000	-0.4000
2.4000	-0.4000
2.5000	-0.4000
2.6000	-0.4000
2.7000	-0.4000
2.8000	-0.4000
2.9000	-0.4000
3.0000	-0.4000
3.1000	-0.4000
3.2000	-0.4000
3.3000	-0.4000
3.4000	-0.4000
3.5000	-0.4000
3.6000	-0.4000
3.7000	-0.4000
3.8000	-0.4000
3.9000	-0.4000
4.0000	-0.4000
4.1000	-0.4000
4.2000	-0.4000
4.3000	-0.4000
4.4000	-0.4000
4.5000	-0.4000
4.6000	-0.4000
4.7000	-0.4000
4.8000	-0.4000
4.9000	-0.4000
5.0000	-0.4000
5.1000	-0.4000
5.2000	-0.4000
5.3000	-0.4000
5.4000	-0.4000
5.5000	-0.4000
5.6000	-0.4000
5.6376	-0.4000
5.6376	-0.4000
5.7376	-0.4000
5.8376	-0.4000
5.9376	-0.4000
6.0376	-0.4000
6.1376	-0.4000
6.2376	-0.4000
6.3376	-0.4000
6.4376	-0.4000
6.5376	-0.4000
6.6376	-0.4000
6.7376	-0.4000
6.8376	-0.4000
6.9376	-0.4000
7.0376	-0.4000
7.1376	-0.4000
7.2376	-0.4000
7.3376	-0.4000
7.4376	-0.4000
7.5376	-0.4000
7.6376	-0.4000
7.7376	-0.4000
7.8376	-0.4000
7.9376	-0.4000
8.0376	-0.4000
8.1376	-0.4000
8.2376	-0.4000
8.3376	-0.4000
8.4376	-0.4000
8.5376	-0.4000
8.6376	-0.4000
8.7376	-0.4000
8.8376	-0.4000
8.9376	-0.4000
9.0376	-0.4000
9.1376	-0.4000
9.2376	-0.4000
9.3376	-0.4000
9.4376	-0.4000
9.5376	-0.4000
9.6376	-0.4000
9.7376	-0.4000
9.8376	-0.4000
9.9376	-0.4000
10.0376	-0.4000
10.1376	-0.4000
10.2376	-0.4000
10.3376	-0.4000
10.4376	-0.4000
10.5376	-0.4000
10.6376	-0.4000
10.7376	-0.4000
10.8376	-0.4000
10.9339	-0.4000


==> figure/tikz/s2_sim/flat_gc_s2-9.tsv <==
0.0000	0.4000
0.1000	0.4000
0.2000	0.4000
0.3000	0.4000
0.4000	0.4000
0.5000	0.4000
0.6000	0.4000
0.7000	0.4000
0.8000	0.4000
0.9000	0.4000
1.0000	0.4000
1.1000	0.4000
1.2000	0.4000
1.3000	0.4000
1.4000	0.4000
1.5000	0.4000
1.6000	0.4000
1.7000	0.4000
1.8000	0.4000
1.9000	0.4000
2.0000	0.4000
2.1000	0.4000
2.2000	0.4000
2.3000	0.4000
2.4000	0.4000
2.5000	0.4000
2.6000	0.4000
2.7000	0.4000
2.8000	0.4000
2.9000	0.4000
3.0000	0.4000
3.1000	0.4000
3.2000	0.4000
3.3000	0.4000
3.4000	0.4000
3.5000	0.4000
3.6000	0.4000
3.7000	0.4000
3.8000	0.4000
3.9000	0.4000
4.0000	0.4000
4.1000	0.4000
4.2000	0.4000
4.3000	0.4000
4.4000	0.4000
4.5000	0.4000
4.6000	0.4000
4.7000	0.4000
4.8000	0.4000
4.9000	0.4000
5.0000	0.4000
5.1000	0.4000
5.2000	0.4000
5.3000	0.4000
5.4000	0.4000
5.5000	0.4000
5.6000	0.4000
5.6376	0.4000
5.6376	0.4000
5.7376	0.4000
5.8376	0.4000
5.9376	0.4000
6.0376	0.4000
6.1376	0.4000
6.2376	0.4000
6.3376	0.4000
6.4376	0.4000
6.5376	0.4000
6.6376	0.4000
6.7376	0.4000
6.8376	0.4000
6.9376	0.4000
7.0376	0.4000
7.1376	0.4000
7.2376	0.4000
7.3376	0.4000
7.4376	0.4000
7.5376	0.4000
7.6376	0.4000
7.7376	0.4000
7.8376	0.4000
7.9376	0.4000
8.0376	0.4000
8.1376	0.4000
8.2376	0.4000
8.3376	0.4000
8.4376	0.4000
8.5376	0.4000
8.6376	0.4000
8.7376	0.4000
8.8376	0.4000
8.9376	0.4000
9.0376	0.4000
9.1376	0.4000
9.2376	0.4000
9.3376	0.4000
9.4376	0.4000
9.5376	0.4000
9.6376	0.4000
9.7376	0.4000
9.8376	0.4000
9.9376	0.4000
10.0376	0.4000
10.1376	0.4000
10.2376	0.4000
10.3376	0.4000
10.4376	0.4000
10.5376	0.4000
10.6376	0.4000
10.7376	0.4000
10.8376	0.4000
10.9339	0.4000

